Multistep and Runge-Kutta convolution quadrature methods for coupled dynamical systems

We consider the efficient numerical solution of coupled dynamical systems, consisting of a small nonlinear part and a large linear time invariant part, possibly stemming from spatial discretization of an underlying partial differential equation. The linear subsystem can be eliminated in frequency domain and for the numerical solution of the resulting integro-differential algebraic equations, we propose a a combination of Runge-Kutta or multistep time stepping methods with appropriate convolution quadrature to handle the integral terms. The resulting methods are shown to be algebraically equivalent to a Runge-Kutta or multistep solution of the coupled system and thus automatically inherit the corresponding stability and accuracy properties. After a computationally expensive pre-processing step, the online simulation can, however, be performed at essentially the same cost as solving only the small nonlinear subsystem. The proposed method is, therefore, particularly attractive, if repeated simulation of the coupled dynamical system is required.

==> conv_BDF_1.dat <==
dt                   RK                   CQ
0.500000000000000000 0.009208693780000197 0.009208693779986260
0.250000000000000000 0.005245481115758178 0.005245481115744339
0.125000000000000000 0.002741685522308960 0.002741685522294621
0.062500000000000000 0.001387563474764653 0.001387563474750914
0.031250000000000000 0.000689197766427810 0.000689197766413751
0.015625000000000000 0.000335012597493846 0.000335012597481020
0.007812500000000000 0.000156693795341921 0.000156693795331101
0.003906250000000000 0.000067230230734564 0.000067230230723434
0.001953125000000000 0.000022422682355088 0.000022422682348750
0.000976562500000000 0.000000000000000000 0.000000000000000000


==> conv_BDF_2.dat <==
dt                   RK                   CQ
0.500000000000000000 0.009577549669198914 0.009577550066778857
0.250000000000000000 0.000837445811036738 0.000837445811021446
0.125000000000000000 0.000197233114784618 0.000197233114769161
0.062500000000000000 0.000050098410020673 0.000050098410004906
0.031250000000000000 0.000012161301518223 0.000012161301503383
0.015625000000000000 0.000002988587481782 0.000002988587467560
0.007812500000000000 0.000000733044992507 0.000000733044977820
0.003906250000000000 0.000000173909346582 0.000000173909336688
0.001953125000000000 0.000000034722062188 0.000000034722053994
0.000976562500000000 0.000000000000000000 0.000000000000000000


==> conv_RK_2.dat <==
dt                   RK                   CQ
0.500000000000000000 0.000178188849183945 0.000177821896246696
0.250000000000000000 0.000117447701553558 0.000117447701539955
0.125000000000000000 0.000018763613653078 0.000018763613639629
0.062500000000000000 0.000002733799234619 0.000002733799221170
0.031250000000000000 0.000000375119946070 0.000000375119933239
0.015625000000000000 0.000000049446879464 0.000000049446866633
0.007812500000000000 0.000000006355280925 0.000000006355269949
0.003906250000000000 0.000000000796160872 0.000000000796152369
0.001953125000000000 0.000000000089192870 0.000000000089189006
0.000976562500000000 0.000000000000000000 0.000000000000000000


==> conv_RK_3.dat <==
dt                   RK                   CQ
0.500000000000000000 0.000187957579247659 0.000188357399764338
0.250000000000000000 0.000001955757940496 0.000001955757981154
0.125000000000000000 0.000000091072755636 0.000000091072796294
0.062500000000000000 0.000000003529377495 0.000000003529417689
0.031250000000000000 0.000000000127401557 0.000000000127442988
0.015625000000000000 0.000000000004493221 0.000000000004534497
0.007812500000000000 0.000000000000155983 0.000000000000196047
0.003906250000000000 0.000000000000005256 0.000000000000048793
0.001953125000000000 0.000000000000000000 0.000000000000037817
0.000976562500000000 0.000000000000000000 0.000000000000000000


==> rectifier.dat <==
dt		RK1		RK2		RK3		RK4		CQ1		CQ2		CQ3	CQ4
0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000 0.000000000000
0.001000000000 -3.926829327955 0.853024912884 0.251863088992 -2.879295282468 -3.926829327955 0.853024918580 0.251863091983 -2.879295287839
0.002000000000 -7.852689769532 2.052546314851 1.100720608460 -6.934805631659 -7.852689769532 2.052546327443 1.100720618763 -6.934805645150
0.003000000000 -11.776612677411 3.504650533322 2.364644515631 -11.751225677466 -11.776612677411 3.504650552786 2.364644533251 -11.751225700236
0.004000000000 -15.697629882328 5.143469651019 3.880644108903 -17.131868921349 -15.697629882328 5.143469676804 3.880644133050 -17.131868953612
0.005000000000 -19.614773931961 6.922138144195 5.569473473007 -22.944248136003 -19.614773931961 6.922138175557 5.569473503028 -22.944248177428
0.006000000000 -23.527078329629 8.806289408980 7.383415402786 -29.089788122035 -23.527078329629 8.806289445143 7.383415437768 -29.089788171999
0.007000000000 -27.433577772761 10.770146533576 9.290019641877 -35.493230216444 -27.433577772761 10.770146573804 9.290019681054 -35.493230274190
0.008000000000 -31.333308391076 12.794090997086 11.265872470228 -42.096592597599 -31.333308391076 12.794091040717 11.265872508958 -42.096592662339
0.009000000000 -35.225307984396 14.863049811844 13.293540673303 -48.854974291075 -35.225307984396 14.863049858297 13.293540717739 -48.854974362044
0.010000000000 -39.108616260058 16.965365154904 15.359800284499 -55.733456383484 -39.108616260058 16.965365203683 15.359800332107 -55.733456459979
0.011000000000 -42.982275069852 19.091971573049 17.454494595395 -62.704764603003 -42.982275069852 19.091971623729 17.454494645214 -62.704764684396
0.012000000000 -46.845328646431 21.235782851790 19.569747600571 -69.747490156312 -46.845328646431 21.235782904017 19.569747652080 -69.747490242055
0.013000000000 -50.696823839128 23.391228821374 21.699399945271 -76.844729402635 -50.696823839128 23.391228874849 21.699399998111 -76.844729492259
0.014000000000 -54.535810349136 25.553902719062 23.838594343437 -83.983041283782 -54.535810349136 25.553902773537 23.838594397335 -83.983041376894
0.015000000000 -58.361340963976 27.720291569652 25.983466179299 -91.151647242246 -58.361340963976 27.720291624921 25.983466234035 -91.151647338522
0.016000000000 -62.172471791214 29.887569558255 28.130910371611 -98.341816782689 -62.172471791214 29.887569614147 28.130910427008 -98.341816881864
0.017000000000 -65.968262491343 32.053439478796 30.278404597974 -105.546395411775 -65.968262491343 32.053439535168 30.278404653883 -105.546395513637
0.018000000000 -69.747776509807 34.216010991699 32.423874687123 -112.759441884714 -69.747776509807 34.216011048434 32.423874743425 -112.759441989096
0.019000000000 -73.510081308076 36.373707114128 34.565591817524 -119.975949417471 -73.510081308076 36.373707171127 34.565591874113 -119.975949524242
0.020000000000 -77.254248593737 38.525192385355 36.702093838224 -127.191631420822 -77.254248593737 38.525192442534 36.702093895016 -127.191631529885
0.021000000000 -80.979354549537 40.669317681804 38.832124954150 -134.402756825608 -80.979354549537 40.669317739095 38.832125011075 -134.402756936892
0.022000000000 -84.684480061323 42.805077825269 40.954589430743 -141.606023529031 -84.684480061323 42.805077882614 40.954589487740 -141.606023642491
0.023000000000 -88.368710944814 44.931579022750 43.068516022850 -148.798461147921 -88.368710944814 44.931579080099 43.068516079868 -148.798461263525
0.024000000000 -92.031138171170 47.048013862779 45.173030620365 -155.977356304749 -92.031138171170 47.048013920088 45.173030677359 -155.977356422482
0.025000000000 -95.670858091272 49.153642119931 47.267335197452 -163.140195239419 -95.670858091272 49.153642177160 47.267335254380 -163.140195359272
0.026000000000 -99.286972658695 51.247776023956 49.350691602860 -170.284619744062 -99.286972658695 51.247776081074 49.350691659690 -170.284619866048
0.027000000000 -102.878589651277 53.329768960909 51.422409071672 -177.408393343773 -102.878589651277 53.329769017889 51.422409128376 -177.408393467905
0.028000000000 -106.444822891268 55.399006812519 53.481834600170 -184.509375357377 -106.444822891268 55.399006869331 53.481834656719 -184.509375483675
0.029000000000 -109.984792463979 57.454901323691 55.528345525226 -191.585501019354 -109.984792463979 57.454901380316 55.528345581597 -191.585501147843
0.030000000000 -113.497624934887 59.496885029202 57.561343802467 -198.634766264242 -113.497624934887 59.496885085616 57.561343858636 -198.634766394953
0.031000000000 -116.982453565143 61.524407378987 59.580251594411 -205.655216098024 -116.982453565143 61.524407435166 59.580251650356 -205.655216230989
0.032000000000 -120.438418525429 63.536931784906 61.584507869587 -212.644935729381 -120.438418525429 63.536931840836 61.584507925291 -212.644935864634
0.033000000000 -123.864667108102 65.533933375923 63.573565782519 -219.602043824693 -123.864667108102 65.533933431585 63.573565837963 -219.602043962274
0.034000000000 -127.260353937593 67.514897297810 65.546890657271 -226.524687397523 -127.260353937593 67.514897353185 65.546890712436 -226.524687537466
0.035000000000 -130.624641178987 69.479317431464 67.503958437992 -233.411037956130 -130.624641178987 69.479317486531 67.503958492856 -233.411038098470
0.036000000000 -133.956698744749 71.426695432945 69.444254501063 -240.259288619471 -133.956698744749 71.426695487700 69.444254555623 -240.259288764261
0.037000000000 -137.255704499533 73.356540020842 71.367272747647 -247.067651978920 -137.255704499533 73.356540075261 71.367272801876 -247.067652126190
0.038000000000 -140.520844463033 75.268366453489 73.272514913619 -253.834358534007 -140.520844463033 75.268366507559 73.272514967505 -253.834358683795
0.039000000000 -143.751313010820 77.161696152216 75.159490048605 -260.557655570406 -143.751313010820 77.161696205921 75.159490102132 -260.557655722753
0.040000000000 -146.946313073118 79.036056436557 77.027714126362 -267.235806378371 -146.946313073118 79.036056489884 77.027714179516 -267.235806533320
0.041000000000 -150.105056331471 80.890980345445 78.876709757530 -273.867089733382 -150.105056331471 80.890980398378 78.876709800354 -273.867089890966
0.042000000000 -153.226763413244 82.726006524277 80.706005982148 -280.449799578630 -153.226763413244 82.726006576805 80.706006025841 -280.449799738897
0.043000000000 -156.310664083926 84.540679162456 82.515138124491 -286.982244862981 -156.310664083926 84.540679214562 82.515138168859 -286.982245025967
0.044000000000 -159.355997437173 86.334547969473 84.303647696544 -293.462749498380 -159.355997437173 86.334548021143 84.303647741427 -293.462749664114
0.045000000000 -162.362012082546 88.107168180424 86.071082339616 -299.889652409152 -162.362012082546 88.107168231644 86.071082384875 -299.889652577681
0.046000000000 -165.327966330913 89.858100583883 87.816995795776 -306.261307651883 -165.327966330913 89.858100634642 87.816995841291 -306.261307823238
0.047000000000 -168.253128377443 91.586911566714 89.540947902682 -312.576084589189 -168.253128377443 91.586911617004 89.540947948353 -312.576084763410
0.048000000000 -171.136776482172 93.293173171644 91.242504606773 -318.832368104812 -171.136776482172 93.293173221445 91.242504652500 -318.832368281934
0.049000000000 -173.978199148079 94.976463164295 92.921237990798 -325.028558850016 -173.978199148079 94.976463213592 92.921238036499 -325.028559030066
0.050000000000 -176.776695296637 96.636365107307 94.576726312669 -331.163073513625 -176.776695296637 96.636365156079 94.576726358265 -331.163073696649
0.051000000000 -179.531574440797 98.272468439471 96.208554053046 -337.234345109866 -179.531574440797 98.272468487728 96.208554098494 -337.234345295900
0.052000000000 -182.242156855353 99.884368558606 97.816311969920 -343.240823279182 -182.242156855353 99.884368606328 97.816312015157 -343.240823468259
0.053000000000 -184.907773744653 101.471666906697 99.399597158325 -349.180974598545 -184.907773744653 101.471666953867 99.399597203296 -349.180974790692
0.054000000000 -187.527767407615 103.033971056699 100.958013114244 -355.053282898346 -187.527767407615 103.033971103306 100.958013158901 -355.053283093594
0.055000000000 -190.101491400008 104.570894800168 102.491169801565 -360.856249583698 -190.101491400008 104.570894846206 102.491169845875 -360.856249782081
0.056000000000 -192.628310693947 106.082058235225 103.998683721370 -366.588393958359 -192.628310693947 106.082058280663 103.998683765277 -366.588394159897
0.057000000000 -195.107601834583 107.567087854276 105.480177982718 -372.248253549811 -195.107601834583 107.567087899125 105.480178026209 -372.248253754549
0.058000000000 -197.538753093923 109.025616631514 106.935282374787 -377.834384434598 -197.538753093923 109.025616675754 106.935282417822 -377.834384642553
0.059000000000 -199.921164621773 110.457284109446 108.363633439433 -383.345361562696 -199.921164621773 110.457284153072 108.363633481989 -383.345361773904
0.060000000000 -202.254248593737 111.861736484700 109.764874544282 -388.779779080548 -202.254248593737 111.861736527688 109.764874586320 -388.779779295029
0.061000000000 -204.537429356256 113.238626692575 111.138655955680 -394.136250651881 -204.537429356256 113.238626734923 111.138655997185 -394.136250869655
0.062000000000 -206.770143568641 114.587614490527 112.484634911590 -399.413409775987 -206.770143568641 114.587614532220 112.484634952533 -399.413409997084
0.063000000000 -208.951840342068 115.908366540181 113.802475693906 -404.609910103037 -208.951840342068 115.908366581209 113.802475734268 -404.609910327483
0.064000000000 -211.081981375504 117.200556487994 115.091849700253 -409.724425746013 -211.081981375504 117.200556528354 115.091849740022 -409.724425973835
0.065000000000 -213.160041088523 118.463865044431 116.352435515017 -414.755651589046 -213.160041088523 118.463865084102 116.352435554163 -414.755651820271
0.066000000000 -215.185506750986 119.697980061481 117.583918979390 -419.702303591872 -215.185506750986 119.697980100466 117.583919017908 -419.702303826518
0.067000000000 -217.157878609548 120.902596608722 118.785993260566 -424.563119090162 -217.157878609548 120.902596647002 118.785993298432 -424.563119328254
0.068000000000 -219.076670010966 122.077417047575 119.958358919673 -429.336857091618 -219.076670010966 122.077417085126 119.958358956855 -429.336857333165
0.069000000000 -220.941407522173 123.222151103901 121.100723978544 -434.022298567531 -220.941407522173 123.222151140733 121.100724015048 -434.022298812544
0.070000000000 -222.751631047092 124.336515938981 122.212803985333 -438.618246739738 -222.751631047092 124.336515975084 122.212804021144 -438.618246988254
0.071000000000 -224.506893940154 125.420236218569 123.294322078603 -443.123527362900 -224.506893940154 125.420236253935 123.294322113710 -443.123527614929
0.072000000000 -226.206763116505 126.473044180256 124.345009050119 -447.536989001694 -226.206763116505 126.473044214871 124.345009084503 -447.536989257278
0.073000000000 -227.850819158861 127.494679698984 125.364603406127 -451.857503303236 -227.850819158861 127.494679732825 125.364603439762 -451.857503562356
0.074000000000 -229.438656420995 128.484890350677 126.352851427072 -456.083965264030 -229.438656420995 128.484890383763 126.352851459973 -456.083965526707
0.075000000000 -230.969883127822 129.443431474197 127.309507225932 -460.215293492015 -230.969883127822 129.443431506499 127.309507258069 -460.215293758257
0.076000000000 -232.444121472063 130.370066231115 128.234332804634 -464.250430463009 -232.444121472063 130.370066262642 128.234332836014 -464.250430732861
0.077000000000 -233.861007707467 131.264565663915 129.127098109153 -468.188342771947 -233.861007707467 131.264565694632 129.127098139739 -468.188343045404
0.078000000000 -235.220192238556 132.126708751938 129.987581082576 -472.028021378300 -235.220192238556 132.126708781869 129.987581112390 -472.028021655376
0.079000000000 -236.521339706886 132.956282465787 130.815567716839 -475.768481846113 -236.521339706886 132.956282494898 130.815567745844 -475.768482126814
0.080000000000 -237.764129073788 133.753081819344 131.610852102271 -479.408764578215 -237.764129073788 133.753081847653 131.610852130485 -479.408764862548
0.081000000000 -238.948253699583 134.516909920254 132.373236475790 -482.947935044684 -238.948253699583 134.516909947735 132.373236503183 -482.947935332659
0.082000000000 -240.073421419236 135.247578018065 133.102531266913 -486.385084005452 -240.073421419236 135.247578044705 133.102531293475 -486.385084297073
0.083000000000 -241.139354614450 135.944905550607 133.798555142178 -489.719327726965 -241.139354614450 135.944905576395 133.798555167896 -489.719328022223
0.084000000000 -242.145790282158 136.608720188265 134.461135047591 -492.949808192798 -242.145790282158 136.608720213205 134.461135072466 -492.949808491707
0.085000000000 -243.092480099419 137.238857876296 135.090106249259 -496.075693308290 -243.092480099419 137.238857900385 135.090106273289 -496.075693610873
0.086000000000 -243.979190484687 137.835162875067 135.685312372075 -499.096177099040 -243.979190484687 137.835162898294 135.685312395248 -499.096177405262
0.087000000000 -244.805702655441 138.397487798239 136.246605436465 -502.010479902942 -244.805702655441 138.397487820610 136.246605458786 -502.010480212855
0.088000000000 -245.571812682172 138.925693648986 136.773845893283 -504.817848556475 -245.571812682172 138.925693670498 136.773845914748 -504.817848870060
0.089000000000 -246.277331538694 139.419649854079 137.266902656680 -507.517556574150 -246.277331538694 139.419649874714 137.266902677272 -507.517556891382
0.090000000000 -246.922085148784 139.879234295892 137.725653134995 -510.108904321792 -246.922085148784 139.879234315642 137.725653154705 -510.108904642714
0.091000000000 -247.505914429139 140.304333342397 138.149983259727 -512.591219183629 -247.505914429139 140.304333361251 138.149983278545 -512.591219508210
0.092000000000 -248.028675328619 140.694841875010 138.539787512451 -514.963855722432 -248.028675328619 140.694841892973 138.539787530379 -514.963856050681
0.093000000000 -248.490238863795 141.050663314407 138.894968949788 -517.226195833540 -248.490238863795 141.050663331479 138.894968966827 -517.226196165459
0.094000000000 -248.890491150770 141.371709644187 139.215439226309 -519.377648892100 -248.890491150770 141.371709660363 139.215439242456 -519.377649227698
0.095000000000 -249.229333433282 141.657901432439 139.501118615421 -521.417651893806 -249.229333433282 141.657901447717 139.501118630672 -521.417652233055
0.096000000000 -249.506682107068 141.909167851220 139.751936028229 -523.345669588804 -249.506682107068 141.909167865596 139.751936042579 -523.345669931719
0.097000000000 -249.722468740493 142.125446693911 139.967829030361 -525.161194609173 -249.722468740493 142.125446707362 139.967829043788 -525.161194955734
0.098000000000 -249.876640091433 142.306684390354 140.148743856646 -526.863747589375 -249.876640091433 142.306684402912 140.148743869181 -526.863747939592
0.099000000000 -249.969158120415 142.452836020135 140.294635423996 -528.452877280198 -249.969158120415 142.452836031776 140.294635435616 -528.452877634061
0.100000000000 -250.000000000000 142.563865323362 140.405467341856 -529.928160655706 -250.000000000000 142.563865334091 140.405467352566 -529.928161013191
0.101000000000 -249.969158120415 142.639744709661 140.481211920943 -531.289203013444 -249.969158120415 142.639744719435 140.481211930700 -531.289203374503
0.102000000000 -249.876640091433 142.680455264709 140.521850179574 -532.535638067615 -249.876640091433 142.680455273534 140.521850188383 -532.535638432294
0.103000000000 -249.722468740492 142.685986754933 140.527371848233 -533.667128035788 -249.722468740492 142.685986762830 140.527371855923 -533.667128404061
0.104000000000 -249.506682107068 142.656337629923 140.497775371913 -534.683363718144 -249.506682107068 142.656337636908 140.497775373352 -534.683364089991
0.105000000000 -249.229333433282 142.591515022753 140.433067910426 -535.584064570123 -249.229333433282 142.591515028792 140.433067916454 -535.584064945519
0.106000000000 -248.890491150770 142.491534747968 140.333265336449 -536.368978767926 -248.890491150770 142.491534753092 140.333265341563 -536.368979146907
0.107000000000 -248.490238863795 142.356421297856 140.198392231903 -537.037883267374 -248.490238863795 142.356421302020 140.198392236060 -537.037883649847
0.108000000000 -248.028675328619 142.186207836044 140.028481881740 -537.590583855066 -248.028675328619 142.186207839268 140.028481884958 -537.590584241051
0.109000000000 -247.505914429139 141.980936189461 139.823576266142 -538.026915193321 -247.505914429139 141.980936191743 139.823576268420 -538.026915582822
0.110000000000 -246.922085148784 141.740656837807 139.583726050304 -538.346740857569 -246.922085148784 141.740656839175 139.583726051670 -538.346741250588
0.111000000000 -246.277331538693 141.465428901164 139.308990572417 -538.549953366913 -246.277331538693 141.465428901589 139.308990572842 -538.549953763391
0.112000000000 -245.571812682172 141.155320125164 138.999437829285 -538.636474207422 -245.571812682172 141.155320124648 138.999437828770 -538.636474607310
0.113000000000 -244.805702655441 140.810406864343 138.655144460191 -538.606253848504 -244.805702655441 140.810406862870 138.655144458719 -538.606254251824
0.114000000000 -243.979190484687 140.430774063148 138.276195728485 -538.459271752396 -243.979190484687 140.430774060725 138.276195726065 -538.459272159094
0.115000000000 -243.092480099419 140.016515234981 137.862685501301 -538.195536376077 -243.092480099419 140.016515231614 137.862685497938 -538.195536786170
0.116000000000 -242.145790282158 139.567732439022 137.414716227111 -537.815085166669 -242.145790282158 139.567732434735 137.414716222829 -537.815085580109
0.117000000000 -241.139354614449 139.084536255042 136.932398911358 -537.317984549251 -241.139354614449 139.084536249844 136.932398906165 -537.317984966018
0.118000000000 -240.073421419236 138.567045756077 136.415853090042 -536.704329907969 -240.073421419236 138.567045749914 136.415853083884 -536.704330328004
0.119000000000 -238.948253699582 138.015388478804 135.865206801086 -535.974245559701 -238.948253699582 138.015388471701 135.865206793987 -535.974245983051
0.120000000000 -237.764129073788 137.429700392299 135.280596554181 -535.127884721173 -237.764129073788 137.429700384226 135.280596546112 -535.127885147815
0.121000000000 -236.521339706886 136.810125864109 134.662167298051 -534.165429468483 -236.521339706886 136.810125855175 134.662167289120 -534.165429898352
0.122000000000 -235.220192238556 136.156817625126 134.010072386614 -533.087090689751 -235.220192238556 136.156817615227 134.010072376717 -533.087091122781
0.123000000000 -233.861007707467 135.469936731142 133.324473541943 -531.893108030699 -233.861007707467 135.469936720327 133.324473531127 -531.893108466893
0.124000000000 -232.444121472063 134.749652523635 132.605540816574 -530.583749833394 -232.444121472063 134.749652511897 132.605540804831 -530.583750272728
0.125000000000 -230.969883127822 133.996142587711 131.853452553087 -529.159313067679 -230.969883127822 133.996142575013 131.853452540380 -529.159313510109
0.126000000000 -229.438656420995 133.209592708146 131.068395341937 -527.620123255697 -229.438656420995 133.209592694545 131.068395328323 -527.620123701180
0.127000000000 -227.850819158861 132.390196823783 130.250563977775 -525.966534389402 -227.850819158861 132.390196809273 130.250563963245 -525.966534837936
0.128000000000 -226.206763116505 131.538156979418 129.400161413403 -524.198928841233 -226.206763116505 131.538156963997 129.400161397955 -524.198929292783
0.129000000000 -224.506893940154 130.653683275975 128.517398712201 -522.317717267630 -224.506893940154 130.653683259648 128.517398695838 -522.317717722141
0.130000000000 -222.751631047092 129.736993818653 127.602494998688 -520.323338505669 -222.751631047092 129.736993801407 127.602494981396 -520.323338963113
0.131000000000 -220.941407522173 128.788314663027 126.655677407237 -518.216259462894 -220.941407522173 128.788314644858 126.655677389009 -518.216259923243
0.132000000000 -219.076670010966 127.807879759236 125.677181029079 -515.996975000183 -219.076670010966 127.807879740170 125.677181009939 -515.996975463395
0.133000000000 -217.157878609548 126.795930894297 124.667248857660 -513.666007807720 -217.157878609548 126.795930874348 124.667248837620 -513.666008273768
0.134000000000 -215.185506750986 125.752717632382 123.626131732196 -511.223908274319 -215.185506750986 125.752717611535 123.626131711238 -511.223908743097
0.135000000000 -213.160041088523 124.678497253137 122.554088279541 -508.671254349492 -213.160041088523 124.678497231404 122.554088257674 -508.671254821048
0.136000000000 -211.081981375504 123.573534688232 121.451384854565 -506.008651399549 -211.081981375504 123.573534665648 121.451384831822 -506.008651873851
0.137000000000 -208.951840342067 122.438102456043 120.318295478976 -503.236732056248 -208.951840342067 122.438102432583 120.318295455327 -503.236732533213
0.138000000000 -206.770143568640 121.272480594233 119.155101778377 -500.356156058917 -206.770143568640 121.272480569870 119.155101753791 -500.356156538533
0.139000000000 -204.537429356256 120.076956590610 117.962092917974 -497.367610090237 -204.537429356256 120.076956565404 117.962092892505 -497.367610572464
0.140000000000 -202.254248593737 118.851825312398 116.739565537091 -494.271807605141 -202.254248593737 118.851825286339 116.739565510725 -494.271808089860
0.141000000000 -199.921164621772 117.597388933223 115.487823681858 -491.069488652937 -199.921164621772 117.597388906315 115.487823654592 -491.069489140155
0.142000000000 -197.538753093922 116.313956858627 114.207178736896 -487.761419693489 -197.538753093922 116.313956830871 114.207178708725 -487.761420183206
0.143000000000 -195.107601834582 115.001845649706 112.897949355671 -484.348393406544 -195.107601834582 115.001845621079 112.897949326563 -484.348393898656
0.144000000000 -192.628310693947 113.661378944827 111.560461389505 -480.831228494311 -192.628310693947 113.661378915412 111.560461359535 -480.831228988851
0.145000000000 -190.101491400007 112.292887380075 110.195047815977 -477.210769478476 -190.101491400007 112.292887349864 110.195047785127 -477.210769975375
0.146000000000 -187.527767407615 110.896708507376 108.802048665701 -473.487886490068 -187.527767407615 110.896708476348 108.802048633940 -473.487886989233
0.147000000000 -184.907773744652 109.473186711254 107.381810948547 -469.663475053375 -184.907773744652 109.473186679390 107.381810915841 -469.663475554752
0.148000000000 -182.242156855353 108.022673123800 105.934688578933 -465.738455863641 -182.242156855353 108.022673091130 105.934688545298 -465.738456367235
0.149000000000 -179.531574440797 106.545525538109 104.461042300585 -461.713774558670 -179.531574440797 106.545525504662 104.461042266035 -461.713775064443
0.150000000000 -176.776695296637 105.042108319976 102.961239610625 -457.590401484099 -176.776695296637 105.042108285739 102.961239575128 -457.590401991931
0.151000000000 -173.978199148078 103.512792317853 101.435654683139 -453.369331452455 -173.978199148078 103.512792282844 101.435654646693 -453.369331962333
0.152000000000 -171.136776482172 101.957954771457 99.884668292758 -449.051583496754 -171.136776482172 101.957954735670 99.884668255332 -449.051584008618
0.153000000000 -168.253128377443 100.377979218566 98.308667737940 -444.638200617576 -168.253128377443 100.377979182022 98.308667699528 -444.638201131401
0.154000000000 -165.327966330913 98.773255400454 96.708046764597 -440.130249524630 -165.327966330913 98.773255363167 96.708046725180 -440.130250040366
0.155000000000 -162.362012082546 97.144179165684 95.083205490009 -435.528820372229 -162.362012082546 97.144179127646 95.083205449547 -435.528820889857
0.156000000000 -159.355997437172 95.491152372321 93.434550327326 -430.835026489347 -159.355997437172 95.491152333594 93.434550285837 -430.835027008705
0.157000000000 -156.310664083926 93.814582789072 91.762493911433 -426.050004103297 -156.310664083926 93.814582749562 91.762493868777 -426.050004624370
0.158000000000 -153.226763413244 92.114883994069 90.067455025265 -421.174912058638 -153.226763413244 92.114883953895 90.067454981507 -421.174912581435
0.159000000000 -150.105056331471 90.392475273559 88.349858529177 -416.210931530117 -150.105056331471 90.392475232662 88.349858484196 -416.210932054560
0.160000000000 -146.946313073118 88.647781517818 86.610135291144 -411.159265729914 -146.946313073118 88.647781476196 86.610135244864 -411.159266255935
0.161000000000 -143.751313010819 86.881233116496 84.848722120531 -406.021139609721 -143.751313010819 86.881233074235 84.848722072954 -406.021140137317
0.162000000000 -140.520844463032 85.093265852654 83.066061705283 -400.797799557666 -140.520844463032 85.093265809716 83.066061656273 -400.797800086724
0.163000000000 -137.255704499533 83.284320794786 81.262602552558 -395.490513089361 -137.255704499533 83.284320751235 81.262602502065 -395.490513619857
0.164000000000 -133.956698744749 81.454844188440 79.438798935250 -390.100568534512 -133.956698744749 81.454844144208 79.438798883071 -390.100569066330
0.165000000000 -130.624641178987 79.605287345673 77.595110843652 -384.629274717593 -130.624641178987 79.605287300746 77.595110789616 -384.629275250778
0.166000000000 -127.260353937592 77.736106533786 75.732003944899 -379.077960634470 -127.260353937592 77.736106488289 75.732003899551 -379.077961168934
0.167000000000 -123.864667108101 75.847762863175 73.849949551438 -373.447975123095 -123.864667108101 75.847762817011 73.849949505430 -373.447975658732
0.168000000000 -120.438418525428 73.940722172782 71.949424598752 -367.740686529737 -120.438418525428 73.940722126038 71.949424552170 -367.740687066551
0.169000000000 -116.982453565143 72.015454915814 70.030911637060 -361.957482370734 -116.982453565143 72.015454868489 70.030911589904 -361.957482908644
0.170000000000 -113.497624934886 70.072436043346 68.094898837136 -356.099768988942 -113.497624934886 70.072435995388 68.094898789354 -356.099769527863
0.171000000000 -109.984792463978 68.112144886932 66.141880014440 -350.168971205813 -109.984792463978 68.112144838463 66.141879966153 -350.168971745753
0.172000000000 -106.444822891268 66.135065040942 64.172354676058 -344.166531969246 -106.444822891268 66.135064991860 64.172354627166 -344.166532510103
0.173000000000 -102.878589651277 64.141684242440 62.186828092928 -338.093911996315 -102.878589651277 64.141684192814 62.186828043501 -338.093912538040
0.174000000000 -99.286972658695 62.132494251506 60.185811406065 -331.952589412216 -99.286972658695 62.132494201288 60.185811356054 -331.952589954757
0.175000000000 -95.670858091272 60.107990729359 58.169821771386 -325.744059384670 -95.670858091272 60.107990678628 58.169821720872 -325.744059927951
0.176000000000 -92.031138171169 58.068673116455 56.139382554524 -319.469833754149 -92.031138171169 58.068673065248 56.139382503543 -319.469834298090
0.177000000000 -88.368710944814 56.015044509091 54.095023585786 -313.131440659942 -88.368710944814 56.015044457387 54.095023534319 -313.131441204566
0.178000000000 -84.684480061322 53.947611535139 52.037281490894 -306.730424162682 -84.684480061322 53.947611482959 52.037281438964 -306.730424707851
0.179000000000 -80.979354549537 51.866884229219 49.966700117193 -300.268343862031 -80.979354549537 51.866884176534 49.966700064770 -300.268344407737
0.180000000000 -77.254248593736 49.773375906601 47.883831079985 -293.746774511572 -77.254248593736 49.773375853477 47.883831027137 -293.746775057765
0.181000000000 -73.510081308075 47.667603036812 45.789234463539 -287.167305629330 -73.510081308075 47.667602983271 45.789234410288 -287.167306175924
0.182000000000 -69.747776509807 45.550085116091 43.683479720755 -280.531541104807 -69.747776509807 45.550085062066 43.683479667037 -280.531541651740
0.183000000000 -65.968262491343 43.421344538883 41.567146832509 -273.841098802634 -65.968262491343 43.421344484470 41.567146778421 -273.841099349826
0.184000000000 -62.172471791213 41.281906469497 39.440827811275 -267.097610162594 -62.172471791213 41.281906414626 39.440827756749 -267.097610710024
0.185000000000 -58.361340963976 39.132298711834 37.305128663413 -260.302719796630 -58.361340963976 39.132298656596 37.305128608542 -260.302720344206
0.186000000000 -54.535810349135 36.973051579748 35.160671977806 -253.458085082182 -54.535810349135 36.973051524083 35.160671922534 -253.458085629886
0.187000000000 -50.696823839128 34.804697765560 33.008100376911 -246.565375752979 -50.696823839128 34.804697709518 33.008100321290 -246.565376300695
0.188000000000 -46.845328646431 32.627772208956 30.848081184143 -239.626273486136 -46.845328646431 32.627772152545 30.848081128185 -239.626274033885
0.189000000000 -42.982275069852 30.442811964666 28.681312836627 -232.642471487262 -42.982275069852 30.442811907911 28.681312780361 -232.642472034943
0.190000000000 -39.108616260057 28.250356069823 26.508533865817 -225.615674071898 -39.108616260057 28.250356012793 26.508533809317 -225.615674619468
0.191000000000 -35.225307984395 26.050945410930 24.330535756200 -218.547596245066 -35.225307984395 26.050945353556 24.330535699404 -218.547596792445
0.192000000000 -31.333308391076 23.845122589550 22.148181842641 -211.439963277959 -31.333308391076 23.845122531937 22.148181785661 -211.439963825087
0.193000000000 -27.433577772761 21.633431788539 19.962435956516 -204.294510282663 -27.433577772761 21.633431730590 19.962435899262 -204.294510829485
0.194000000000 -23.527078329628 19.416418636039 17.774407480231 -197.112981784877 -23.527078329628 19.416418577889 17.774407422838 -197.112982331340
0.195000000000 -19.614773931961 17.194630070149 15.585425459193 -189.897131295261 -19.614773931961 17.194630011692 15.585425401528 -189.897131841294
0.196000000000 -15.697629882328 14.968614200123 13.397167430104 -182.648720880122 -15.697629882328 14.968614141454 13.397167372126 -182.648721425692
0.197000000000 -11.776612677410 12.738920166177 11.211899560987 -175.369520733473 -11.776612677410 12.738920107206 11.211899501975 -175.369521278479
0.198000000000 -7.852689769532 10.506097990640 9.032966952926 -168.061308753711 -7.852689769532 10.506097931499 9.032966889655 -168.061309298127
0.199000000000 -3.926829327955 8.270698412014 6.865927138754 -160.725870136267 -3.926829327955 8.270698352672 6.865927081489 -160.725870680021
0.200000000000 0.000000000001 6.033272655934 4.721690863659 -153.364997015828 0.000000000001 6.033272596455 4.721690807157 -153.364997558845
0.201000000000 3.926829327956 3.794371926120 2.628209548236 -145.980488316452 3.926829327956 3.794371866457 2.628209493618 -145.980488858684
0.202000000000 7.852689769533 1.554544503836 0.709474604951 -138.574151155283 7.852689769533 1.554544443944 0.709474560267 -138.574151696667
0.203000000000 11.776612677411 -0.685693035406 -0.023233434228 -131.147818379443 11.776612677411 -0.685693095461 -0.023233439085 -131.147818919942
0.204000000000 15.697629882329 -2.925748576908 -0.024999771533 -123.703304557619 15.697629882329 -2.925748637060 -0.024999771902 -123.703305097138
0.205000000000 19.614773931962 -5.165043880571 -0.024999999971 -116.242416181104 19.614773931962 -5.165043940795 -0.024999999971 -116.242416719634
0.206000000000 23.527078329629 -7.403040390344 -0.025000000000 -108.766972432912 23.527078329629 -7.403040450611 -0.025000000234 -108.766972970408
0.207000000000 27.433577772762 -9.639189869489 -0.025000000000 -101.278797349035 27.433577772762 -9.639189929906 -0.025000000000 -101.278797885351
0.208000000000 31.333308391077 -11.872942783123 -0.025000000000 -93.779718962017 31.333308391077 -11.872942843638 -0.025000000000 -93.779719497162
0.209000000000 35.225307984396 -14.103749291720 -0.025000000000 -86.271568595380 35.225307984396 -14.103749352199 -0.025000000000 -86.271569129300
0.210000000000 39.108616260058 -16.331059796921 -0.025000000000 -78.756180254444 39.108616260058 -16.331059857517 -0.025000000000 -78.756180787048
0.211000000000 42.982275069853 -18.554325288218 -0.025000000000 -71.235390071873 42.982275069853 -18.554325348788 -0.025000000000 -71.235390603165
0.212000000000 46.845328646432 -20.772997589260 -0.025000000000 -63.711035784895 46.845328646432 -20.772997649869 -0.025000000000 -63.711036314809
0.213000000000 50.696823839129 -22.986529555921 -0.025000000000 -56.184956231233 50.696823839129 -22.986529616503 -0.025000000000 -56.184956759685
0.214000000000 54.535810349136 -25.194375246485 -0.025000000000 -48.658990858076 54.535810349136 -25.194375307056 -0.025000000000 -48.658991384969
0.215000000000 58.361340963977 -27.395990078054 -0.025000000000 -41.134979239959 58.361340963977 -27.395990138680 -0.025000000000 -41.134979765242
0.216000000000 62.172471791214 -29.590830974686 -0.025000000000 -33.614760603386 62.172471791214 -29.590831035132 -0.025000000000 -33.614761127069
0.217000000000 65.968262491344 -31.778356509117 -0.025000000000 -26.100173356618 65.968262491344 -31.778356569518 -0.025000000000 -26.100173878655
0.218000000000 69.747776509808 -33.958027043533 -0.025000000000 -18.593054623147 69.747776509808 -33.958027103808 -0.025000000000 -18.593055143464
0.219000000000 73.510081308077 -36.129304865891 -0.025000000000 -11.095239778463 73.510081308077 -36.129304926095 -0.025000000000 -11.095240297037
0.220000000000 77.254248593737 -38.291654326080 -0.025000000000 -3.608561989757 77.254248593737 -38.291654386208 -0.025000000000 -3.608562506428
0.221000000000 80.979354549538 -40.444541970019 -0.025000000000 3.865148242884 80.979354549538 -40.444542030022 -0.025000000000 3.865147728114
0.222000000000 84.684480061323 -42.587436672791 -0.025000000000 11.324063542385 84.684480061323 -42.587436732664 -0.025000000000 11.324063029527
0.223000000000 88.368710944815 -44.719809771011 -0.025000000000 18.766360109421 88.368710944815 -44.719809830742 -0.025000000000 18.766359598541
0.224000000000 92.031138171170 -46.841135194169 -0.025000000000 26.190218175428 92.031138171170 -46.841135253681 -0.025000000000 26.190217666631
0.225000000000 95.670858091273 -48.950889594863 -0.025000000000 33.593822454113 95.670858091273 -48.950889654203 -0.025000000000 33.593821947398
0.226000000000 99.286972658696 -51.048552478838 -0.025000000000 40.975362590974 99.286972658696 -51.048552537971 -0.025000000000 40.975362086379
0.227000000000 102.878589651278 -53.133606333515 -0.025000000000 48.333033611650 102.878589651278 -53.133606392410 -0.025000000000 48.333033109292
0.228000000000 106.444822891269 -55.205536755972 -0.025000000000 55.665036368805 106.444822891269 -55.205536814698 -0.025000000000 55.665035868685
0.229000000000 109.984792463979 -57.263832580461 -0.025000000000 62.969577986749 109.984792463979 -57.263832638921 -0.025000000000 62.969577488937
0.230000000000 113.497624934887 -59.307986004154 -0.025000000000 70.244872305034 113.497624934887 -59.307986062380 -0.025000000000 70.244871809550
0.231000000000 116.982453565144 -61.337492713020 -0.025000000000 77.489140319747 116.982453565144 -61.337492771015 -0.025000000000 77.489139826659
0.232000000000 120.438418525429 -63.351852006278 -0.025000000000 84.700610623320 120.438418525429 -63.351852063950 -0.025000000000 84.700610132681
0.233000000000 123.864667108102 -65.350566919673 -0.025000000000 91.877519842180 123.864667108102 -65.350566977118 -0.025000000000 91.877519354005
0.234000000000 127.260353937593 -67.333144348917 -0.025000000000 99.018113072305 127.260353937593 -67.333144405938 -0.025000000000 99.018112586653
0.235000000000 130.624641178988 -69.299095170324 -0.025000000000 106.120644312847 130.624641178988 -69.299095227040 -0.025000000000 106.120643829797
0.236000000000 133.956698744750 -71.247934362586 -0.025000000000 113.183376897500 133.956698744750 -71.247934418983 -0.025000000000 113.183376417045
0.237000000000 137.255704499533 -73.179181125883 -0.025000000000 120.204583923135 137.255704499533 -73.179181181958 -0.025000000000 120.204583445390
0.238000000000 140.520844463033 -75.092359000726 -0.025000000000 127.182548676767 140.520844463033 -75.092359056449 -0.025000000000 127.182548201737
0.239000000000 143.751313010820 -76.986995985509 -0.025000000000 134.115565059173 143.751313010820 -76.986996040805 -0.025000000000 134.115564586887
0.240000000000 146.946313073119 -78.862624652807 -0.025000000000 141.001938006348 146.946313073119 -78.862624707720 -0.025000000000 141.001937536886
0.241000000000 150.105056331472 -80.718782265024 -0.025000000000 147.839983908283 150.105056331472 -80.718782319574 -0.025000000000 147.839983441653
0.242000000000 153.226763413245 -82.555010888491 -0.025000000000 154.628031024492 153.226763413245 -82.555010942620 -0.025000000000 154.628030560752
0.243000000000 156.310664083927 -84.370857506299 -0.025000000000 161.364419897065 156.310664083927 -84.370857559978 -0.025000000000 161.364419436240
0.244000000000 159.355997437173 -86.165874130231 -0.025000000000 168.047503760374 159.355997437173 -86.165874183423 -0.025000000000 168.047503302472
0.245000000000 162.362012082546 -87.939617911136 -0.025000000000 174.675648947662 162.362012082546 -87.939617963918 -0.025000000000 174.675648492765
0.246000000000 165.327966330914 -89.691651248594 -0.025000000000 181.247235294729 165.327966330914 -89.691651300893 -0.025000000000 181.247234842831
0.247000000000 168.253128377444 -91.421541898391 -0.025000000000 187.760656539719 168.253128377444 -91.421541950220 -0.025000000000 187.760656090866
0.248000000000 171.136776482173 -93.128863079556 -0.025000000000 194.214320719965 171.136776482173 -93.128863130864 -0.025000000000 194.214320274208
0.249000000000 173.978199148079 -94.813193579365 -0.025000000000 200.606650565029 173.978199148079 -94.813193630193 -0.025000000000 200.606650122458
0.250000000000 176.776695296637 -96.474117857632 -0.025000000000 206.936083886376 176.776695296637 -96.474117907907 -0.025000000000 206.936083446979
0.251000000000 179.531574440798 -98.111226148827 -0.025000000000 213.201073962885 179.531574440798 -98.111226198570 -0.025000000000 213.201073526665
0.252000000000 182.242156855353 -99.724114563553 -0.025000000000 219.400089922866 182.242156855353 -99.724114612720 -0.025000000000 219.400089489887
0.253000000000 184.907773744653 -101.312385187916 -0.025000000000 225.531617122288 184.907773744653 -101.312385236522 -0.025000000000 225.531616692531
0.254000000000 187.527767407615 -102.875646181891 -0.025000000000 231.594157518450 187.527767407615 -102.875646229951 -0.025000000000 231.594157092023
0.255000000000 190.101491400008 -104.413511875990 -0.025000000000 237.586230040336 190.101491400008 -104.413511923479 -0.025000000000 237.586229617262
0.256000000000 192.628310693948 -105.925602866411 -0.025000000000 243.506370954068 192.628310693948 -105.925602913231 -0.025000000000 243.506370534350
0.257000000000 195.107601834583 -107.411546108337 -0.025000000000 249.353134224413 195.107601834583 -107.411546154603 -0.025000000000 249.353133808053
0.258000000000 197.538753093923 -108.870975008653 -0.025000000000 255.125091871775 197.538753093923 -108.870975054306 -0.025000000000 255.125091458888
0.259000000000 199.921164621773 -110.303529515819 -0.025000000000 260.820834325223 199.921164621773 -110.303529560824 -0.025000000000 260.820833915749
0.260000000000 202.254248593737 -111.708856208846 -0.025000000000 266.438970769930 202.254248593737 -111.708856253250 -0.025000000000 266.438970363989
0.261000000000 204.537429356256 -113.086608384771 -0.025000000000 271.978129491355 204.537429356256 -113.086608428488 -0.025000000000 271.978129088877
0.262000000000 206.770143568641 -114.436446143769 -0.025000000000 277.436958213285 206.770143568641 -114.436446186806 -0.025000000000 277.436957814331
0.263000000000 208.951840342068 -115.758036473327 -0.025000000000 282.814124432264 208.951840342068 -115.758036515696 -0.025000000000 282.814124036858
0.264000000000 211.081981375504 -117.051053330364 -0.025000000000 288.108315746405 211.081981375504 -117.051053372050 -0.025000000000 288.108315354608
0.265000000000 213.160041088523 -118.315177721575 -0.025000000000 293.318240179672 213.160041088523 -118.315177762600 -0.025000000000 293.318239791470
0.266000000000 215.185506750986 -119.550097782297 -0.025000000000 298.442626500721 215.185506750986 -119.550097822633 -0.025000000000 298.442626116126
0.267000000000 217.157878609548 -120.755508853334 -0.025000000000 303.480224536903 217.157878609548 -120.755508892941 -0.025000000000 303.480224155974
0.268000000000 219.076670010966 -121.931113556120 -0.025000000000 308.429805483157 219.076670010966 -121.931113594991 -0.025000000000 308.429805105869
0.269000000000 220.941407522174 -123.076621866132 -0.025000000000 313.290162205175 220.941407522174 -123.076621904301 -0.025000000000 313.290161831570
0.270000000000 222.751631047092 -124.191751184599 -0.025000000000 318.060109537753 222.751631047092 -124.191751222002 -0.025000000000 318.060109167857
0.271000000000 224.506893940154 -125.276226407943 -0.025000000000 322.738484577403 224.506893940154 -125.276226444570 -0.025000000000 322.738484211212
0.272000000000 226.206763116505 -126.329779995802 -0.025000000000 327.324146969463 226.206763116505 -126.329780031698 -0.025000000000 327.324146607006
0.273000000000 227.850819158862 -127.352152037207 -0.025000000000 331.815979189789 227.850819158862 -127.352152072320 -0.025000000000 331.815978831125
0.274000000000 229.438656420996 -128.343090314402 -0.025000000000 336.212886820858 229.438656420996 -128.343090348733 -0.025000000000 336.212886465962
0.275000000000 230.969883127822 -129.302350365268 -0.025000000000 340.513798821791 230.969883127822 -129.302350398834 -0.025000000000 340.513798470698
0.276000000000 232.444121472063 -130.229695543672 -0.025000000000 344.717667793150 232.444121472063 -130.229695576441 -0.025000000000 344.717667445805
0.277000000000 233.861007707467 -131.124897077748 -0.025000000000 348.823470235239 233.861007707467 -131.124897109681 -0.025000000000 348.823469891738
0.278000000000 235.220192238557 -131.987734126327 -0.025000000000 352.830206801396 235.220192238557 -131.987734157437 -0.025000000000 352.830206461712
0.279000000000 236.521339706887 -132.817993833527 -0.025000000000 356.736902544395 236.521339706887 -132.817993863844 -0.025000000000 356.736902208518
0.280000000000 237.764129073789 -133.615471381297 -0.025000000000 360.542607157299 237.764129073789 -133.615471410803 -0.025000000000 360.542606825320
0.281000000000 238.948253699583 -134.379970039860 -0.025000000000 364.246395208503 238.948253699583 -134.379970068526 -0.025000000000 364.246394880369
0.282000000000 240.073421419236 -135.111301216201 -0.025000000000 367.847366369834 240.073421419236 -135.111301244072 -0.025000000000 367.847366045571
0.283000000000 241.139354614450 -135.809284500889 -0.025000000000 371.344645639221 241.139354614450 -135.809284527883 -0.025000000000 371.344645318874
0.284000000000 242.145790282158 -136.473747712154 -0.025000000000 374.737383556862 242.145790282158 -136.473747738301 -0.025000000000 374.737383240391
0.285000000000 243.092480099419 -137.104526938758 -0.025000000000 378.024756414774 243.092480099419 -137.104526964052 -0.025000000000 378.024756102219
0.286000000000 243.979190484687 -137.701466580274 -0.025000000000 381.205966460562 243.979190484687 -137.701466604688 -0.025000000000 381.205966151911
0.287000000000 244.805702655442 -138.264419385448 -0.025000000000 384.280242094251 244.805702655442 -138.264419408985 -0.025000000000 384.280241789533
0.288000000000 245.571812682172 -138.793246488568 -0.025000000000 387.246838059143 245.571812682172 -138.793246511273 -0.025000000000 387.246837758273
0.289000000000 246.277331538694 -139.287817443891 -0.025000000000 390.105035625506 246.277331538694 -139.287817465701 -0.025000000000 390.105035328541
0.290000000000 246.922085148785 -139.748010257468 -0.025000000000 392.854142768573 246.922085148785 -139.748010278427 -0.025000000000 392.854142475534
0.291000000000 247.505914429139 -140.173711417666 -0.025000000000 395.493494339345 247.505914429139 -140.173711437718 -0.025000000000 395.493494050192
0.292000000000 248.028675328620 -140.564815922854 -0.025000000000 398.022452228833 248.028675328620 -140.564815941957 -0.025000000000 398.022451943540
0.293000000000 248.490238863795 -140.921227307342 -0.025000000000 400.440405525724 248.490238863795 -140.921227325557 -0.025000000000 400.440405244340
0.294000000000 248.890491150770 -141.242857665437 -0.025000000000 402.746770667507 248.890491150770 -141.242857682758 -0.025000000000 402.746770390042
0.295000000000 249.229333433282 -141.529627672946 -0.025000000000 404.940991584590 249.229333433282 -141.529627689321 -0.025000000000 404.940991310983
0.296000000000 249.506682107068 -141.781466606621 -0.025000000000 407.022539837529 249.506682107068 -141.781466622104 -0.025000000000 407.022539567795
0.297000000000 249.722468740493 -141.998312361953 -0.025000000000 408.990914747875 249.722468740493 -141.998312376509 -0.025000000000 408.990914481999
0.298000000000 249.876640091433 -142.180111468193 -0.025000000000 410.845643521752 249.876640091433 -142.180111481808 -0.025000000000 410.845643259749
0.299000000000 249.969158120415 -142.326819101608 -0.025000000000 412.586281366817 249.969158120415 -142.326819114340 -0.025000000000 412.586281108691
0.300000000000 250.000000000000 -142.438399096736 -0.025000000000 414.212411602157 250.000000000000 -142.438399108569 -0.025000000000 414.212411347909
0.301000000000 249.969158120415 -142.514823955158 -0.025000000000 415.723645761377 249.969158120415 -142.514823966008 -0.025000000000 415.723645510942
0.302000000000 249.876640091433 -142.556074852096 -0.025000000000 417.119623688423 249.876640091433 -142.556074862013 -0.025000000000 417.119623441826
0.303000000000 249.722468740492 -142.562141641422 -0.025000000000 418.400013626942 249.722468740492 -142.562141650415 -0.025000000000 418.400013384162
0.304000000000 249.506682107068 -142.533022857979 -0.025000000000 419.564512302132 249.506682107068 -142.533022866040 -0.025000000000 419.564512063161
0.305000000000 249.229333433282 -142.468725717941 -0.025000000000 420.612844995843 249.229333433282 -142.468725725061 -0.025000000000 420.612844760674
0.306000000000 248.890491150770 -142.369266117046 -0.025000000000 421.544765614566 248.890491150770 -142.369266123222 -0.025000000000 421.544765383167
0.307000000000 248.490238863795 -142.234668626680 -0.025000000000 422.360056750255 248.490238863795 -142.234668631922 -0.025000000000 422.360056522629
0.308000000000 248.028675328619 -142.064966487846 -0.025000000000 423.058529734280 248.028675328619 -142.064966492144 -0.025000000000 423.058529510411
0.309000000000 247.505914429139 -141.860201602906 -0.025000000000 423.640024684114 247.505914429139 -141.860201606263 -0.025000000000 423.640024463961
0.310000000000 246.922085148784 -141.620424525303 -0.025000000000 424.104410542892 246.922085148784 -141.620424527707 -0.025000000000 424.104410326460
0.311000000000 246.277331538693 -141.345694447018 -0.025000000000 424.451585112079 246.277331538693 -141.345694448481 -0.025000000000 424.451584899348
0.312000000000 245.571812682172 -141.036079184060 -0.025000000000 424.681475076791 245.571812682172 -141.036079184565 -0.025000000000 424.681474867724
0.313000000000 244.805702655441 -140.691655159623 -0.025000000000 424.794036024023 244.805702655441 -140.691655159188 -0.025000000000 424.794035818614
0.314000000000 243.979190484687 -140.312507385328 -0.025000000000 424.789252453909 243.979190484687 -140.312507383963 -0.025000000000 424.789252252114
0.315000000000 243.092480099419 -139.898729440239 -0.025000000000 424.667137783606 243.092480099419 -139.898729437922 -0.025000000000 424.667137585395
0.316000000000 242.145790282158 -139.450423447704 -0.025000000000 424.427734344187 242.145790282158 -139.450423444423 -0.025000000000 424.427734149569
0.317000000000 241.139354614449 -138.967700050161 -0.025000000000 424.071113370477 241.139354614449 -138.967700045956 -0.025000000000 424.071113179425
0.318000000000 240.073421419236 -138.450678381985 -0.025000000000 423.597374983531 240.073421419236 -138.450678376841 -0.025000000000 423.597374796025
0.319000000000 238.948253699582 -137.899486039931 -0.025000000000 423.006648166203 238.948253699582 -137.899486033841 -0.025000000000 423.006647982182
0.320000000000 237.764129073788 -137.314259051698 -0.025000000000 422.299090731353 237.764129073788 -137.314259044674 -0.025000000000 422.299090550799
0.321000000000 236.521339706886 -136.695141842421 -0.025000000000 421.474889283216 236.521339706886 -136.695141834454 -0.025000000000 421.474889106113
0.322000000000 235.220192238556 -136.042287198973 -0.025000000000 420.534259171480 235.220192238556 -136.042287190060 -0.025000000000 420.534258997816
0.323000000000 233.861007707467 -135.355856232264 -0.025000000000 419.477444438357 233.861007707467 -135.355856222435 -0.025000000000 419.477444268093
0.324000000000 232.444121472063 -134.636018337602 -0.025000000000 418.304717758447 232.444121472063 -134.636018326836 -0.025000000000 418.304717591579
0.325000000000 230.969883127821 -133.882951152731 -0.025000000000 417.016380371800 230.969883127821 -133.882951141041 -0.025000000000 417.016380208245
0.326000000000 229.438656420995 -133.096840514142 -0.025000000000 415.612762009508 229.438656420995 -133.096840501521 -0.025000000000 415.612761849236
0.327000000000 227.850819158861 -132.277880411123 -0.025000000000 414.094220812698 227.850819158861 -132.277880397587 -0.025000000000 414.094220655682
0.328000000000 226.206763116505 -131.426272937991 -0.025000000000 412.461143244277 226.206763116505 -131.426272923526 -0.025000000000 412.461143090498
0.329000000000 224.506893940154 -130.542228244127 -0.025000000000 410.713943993773 224.506893940154 -130.542228228742 -0.025000000000 410.713943843180
0.330000000000 222.751631047092 -129.625964482196 -0.025000000000 408.853065875097 222.751631047092 -129.625964465901 -0.025000000000 408.853065727667
0.331000000000 220.941407522173 -128.677707754322 -0.025000000000 406.878979717534 220.941407522173 -128.677707737113 -0.025000000000 406.878979573225
0.332000000000 219.076670010966 -127.697692056243 -0.025000000000 404.792184249647 219.076670010966 -127.697692038136 -0.025000000000 404.792184108437
0.333000000000 217.157878609547 -126.686159219644 -0.025000000000 402.593205976464 217.157878609547 -126.686159200652 -0.025000000000 402.593205838327
0.334000000000 215.185506750985 -125.643358852481 -0.025000000000 400.282599049690 215.185506750985 -125.643358832592 -0.025000000000 400.282598914583
0.335000000000 213.160041088523 -124.569548277327 -0.025000000000 397.860945131081 213.160041088523 -124.569548256554 -0.025000000000 397.860944998991
0.336000000000 211.081981375503 -123.464992467982 -0.025000000000 395.328853249180 211.081981375503 -123.464992446313 -0.025000000000 395.328853120061
0.337000000000 208.951840342067 -122.329963983993 -0.025000000000 392.686959649146 208.951840342067 -122.329963961440 -0.025000000000 392.686959522944
0.338000000000 206.770143568640 -121.164742903476 -0.025000000000 389.935927635905 206.770143568640 -121.164742880060 -0.025000000000 389.935927512581
0.339000000000 204.537429356255 -119.969616754026 -0.025000000000 387.076447410664 204.537429356255 -119.969616729742 -0.025000000000 387.076447290191
0.340000000000 202.254248593736 -118.744880441701 -0.025000000000 384.109235900805 202.254248593736 -118.744880416556 -0.025000000000 384.109235783126
0.341000000000 199.921164621772 -117.490836178303 -0.025000000000 381.035036583048 199.921164621772 -117.490836152315 -0.025000000000 381.035036468125
0.342000000000 197.538753093922 -116.207793406861 -0.025000000000 377.854619300263 197.538753093922 -116.207793380008 -0.025000000000 377.854619188028
0.343000000000 195.107601834582 -114.896068725132 -0.025000000000 374.568780071533 195.107601834582 -114.896068697447 -0.025000000000 374.568779961968
0.344000000000 192.628310693947 -113.555985807684 -0.025000000000 371.178340896076 192.628310693947 -113.555985779158 -0.025000000000 371.178340789115
0.345000000000 190.101491400007 -112.187875325868 -0.025000000000 367.684149550405 190.101491400007 -112.187875296516 -0.025000000000 367.684149446000
0.346000000000 187.527767407614 -110.792074866317 -0.025000000000 364.087079379384 187.527767407614 -110.792074836155 -0.025000000000 364.087079277486
0.347000000000 184.907773744652 -109.368928847657 -0.025000000000 360.388029080868 184.907773744652 -109.368928816681 -0.025000000000 360.388028981424
0.348000000000 182.242156855352 -107.918788435466 -0.025000000000 356.587922484092 182.242156855352 -107.918788403691 -0.025000000000 356.587922387053
0.349000000000 179.531574440797 -106.442011455710 -0.025000000000 352.687708321882 179.531574440797 -106.442011423122 -0.025000000000 352.687708227205
0.350000000000 176.776695296636 -104.938962306346 -0.025000000000 348.688359996723 176.776695296636 -104.938962272976 -0.025000000000 348.688359904350
0.351000000000 173.978199148078 -103.410011867545 -0.025000000000 344.590875340678 173.978199148078 -103.410011833398 -0.025000000000 344.590875250570
0.352000000000 171.136776482171 -101.855537410096 -0.025000000000 340.396276369398 171.136776482171 -101.855537375177 -0.025000000000 340.396276281491
0.353000000000 168.253128377443 -100.275922502332 -0.025000000000 336.105609030006 168.253128377443 -100.275922466657 -0.025000000000 336.105608944254
0.354000000000 165.327966330912 -98.671556915535 -0.025000000000 331.719942943236 165.327966330912 -98.671556879098 -0.025000000000 331.719942859580
0.355000000000 162.362012082545 -97.042836527691 -0.025000000000 327.240371139593 162.362012082545 -97.042836490507 -0.025000000000 327.240371057991
0.356000000000 159.355997437172 -95.390163225875 -0.025000000000 322.668009789862 159.355997437172 -95.390163187965 -0.025000000000 322.668009710254
0.357000000000 156.310664083926 -93.713944807092 -0.025000000000 318.003997929789 156.310664083926 -93.713944768459 -0.025000000000 318.003997852124
0.358000000000 153.226763413243 -92.014594877632 -0.025000000000 313.249497179197 153.226763413243 -92.014594838278 -0.025000000000 313.249497103420
0.359000000000 150.105056331470 -90.292532751023 -0.025000000000 308.405691455500 150.105056331470 -90.292532710950 -0.025000000000 308.405691381549
0.360000000000 146.946313073117 -88.548183344554 -0.025000000000 303.473786681723 146.946313073117 -88.548183303792 -0.025000000000 303.473786609544
0.361000000000 143.751313010819 -86.781977074511 -0.025000000000 298.455010489076 143.751313010819 -86.781977033065 -0.025000000000 298.455010418620
0.362000000000 140.520844463032 -84.994349749904 -0.025000000000 293.350611914203 140.520844463032 -84.994349707776 -0.025000000000 293.350611845421
0.363000000000 137.255704499532 -83.185742464942 -0.025000000000 288.161861091121 137.255704499532 -83.185742422152 -0.025000000000 288.161861023956
0.364000000000 133.956698744748 -81.356601490248 -0.025000000000 282.890048937944 133.956698744748 -81.356601446802 -0.025000000000 282.890048872342
0.365000000000 130.624641178986 -79.507378162702 -0.025000000000 277.536486838509 130.624641178986 -79.507378118614 -0.025000000000 277.536486774419
0.366000000000 127.260353937592 -77.638528774110 -0.025000000000 272.102506318949 127.260353937592 -77.638528729388 -0.025000000000 272.102506256312
0.367000000000 123.864667108101 -75.750514458607 -0.025000000000 266.589458719261 123.864667108101 -75.750514413261 -0.025000000000 266.589458658013
0.368000000000 120.438418525428 -73.843801078880 -0.025000000000 260.998714860003 120.438418525428 -73.843801032921 -0.025000000000 260.998714800086
0.369000000000 116.982453565142 -71.918859111224 -0.025000000000 255.331664704226 116.982453565142 -71.918859064671 -0.025000000000 255.331664645584
0.370000000000 113.497624934886 -69.976163529482 -0.025000000000 249.589717014596 113.497624934886 -69.976163482343 -0.025000000000 249.589716957183
0.371000000000 109.984792463978 -68.016193687823 -0.025000000000 243.774299005961 109.984792463978 -68.016193640107 -0.025000000000 243.774298949714
0.372000000000 106.444822891267 -66.039433202472 -0.025000000000 237.886855993292 106.444822891267 -66.039433154193 -0.025000000000 237.886855938163
0.373000000000 102.878589651276 -64.046369832414 -0.025000000000 231.928851035237 102.878589651276 -64.046369783577 -0.025000000000 231.928850981163
0.374000000000 99.286972658694 -62.037495359001 -0.025000000000 225.901764573209 99.286972658694 -62.037495309626 -0.025000000000 225.901764520130
0.375000000000 95.670858091272 -60.013305464663 -0.025000000000 219.807094066257 95.670858091272 -60.013305414762 -0.025000000000 219.807094014113
0.376000000000 92.031138171168 -57.974299610574 -0.025000000000 213.646353621687 92.031138171168 -57.974299560158 -0.025000000000 213.646353570432
0.377000000000 88.368710944813 -55.920980913428 -0.025000000000 207.421073621623 88.368710944813 -55.920980862508 -0.025000000000 207.421073571191
0.378000000000 84.684480061322 -53.853856021299 -0.025000000000 201.132800345487 84.684480061322 -53.853855969888 -0.025000000000 201.132800295824
0.379000000000 80.979354549536 -51.773434988639 -0.025000000000 194.783095588626 80.979354549536 -51.773434936752 -0.025000000000 194.783095539672
0.380000000000 77.254248593736 -49.680231150431 -0.025000000000 188.373536277058 77.254248593736 -49.680231098078 -0.025000000000 188.373536228753
0.381000000000 73.510081308075 -47.574760995522 -0.025000000000 181.905714078508 73.510081308075 -47.574760942717 -0.025000000000 181.905714030800
0.382000000000 69.747776509806 -45.457544039197 -0.025000000000 175.381235009803 69.747776509806 -45.457543985958 -0.025000000000 175.381234962634
0.383000000000 65.968262491342 -43.329102695007 -0.025000000000 168.801719040726 65.968262491342 -43.329102641340 -0.025000000000 168.801718994035
0.384000000000 62.172471791213 -41.189962145838 -0.025000000000 162.168799694410 62.172471791213 -41.189962091761 -0.025000000000 162.168799648143
0.385000000000 58.361340963975 -39.040650214368 -0.025000000000 155.484123644420 58.361340963975 -39.040650159892 -0.025000000000 155.484123598520
0.386000000000 54.535810349135 -36.881697232811 -0.025000000000 148.749350308562 54.535810349135 -36.881697177952 -0.025000000000 148.749350262969
0.387000000000 50.696823839127 -34.713635912081 -0.025000000000 141.966151439556 50.696823839127 -34.713635856852 -0.025000000000 141.966151394214
0.388000000000 46.845328646430 -32.537001210343 -0.025000000000 135.136210712667 46.845328646430 -32.537001154756 -0.025000000000 135.136210667516
0.389000000000 42.982275069851 -30.352330201025 -0.025000000000 128.261223310390 42.982275069851 -30.352330145094 -0.025000000000 128.261223265367
0.390000000000 39.108616260057 -28.160161940304 -0.025000000000 121.342895504298 39.108616260057 -28.160161884044 -0.025000000000 121.342895459342
0.391000000000 35.225307984395 -25.961037334104 -0.025000000000 114.382944234152 35.225307984395 -25.961037277530 -0.025000000000 114.382944189199
0.392000000000 31.333308391075 -23.755499004633 -0.025000000000 107.383096684376 31.333308391075 -23.755498947757 -0.025000000000 107.383096639361
0.393000000000 27.433577772760 -21.544091156502 -0.025000000000 100.345089858011 27.433577772760 -21.544091099339 -0.025000000000 100.345089812873
0.394000000000 23.527078329627 -19.327359442448 -0.025000000000 93.270670148232 23.527078329627 -19.327359385013 -0.025000000000 93.270670102911
0.395000000000 19.614773931960 -17.105850828708 -0.025000000000 86.161592907565 19.614773931960 -17.105850771014 -0.025000000000 86.161592861995
0.396000000000 15.697629882327 -14.880113460058 -0.025000000000 79.019622014878 15.697629882327 -14.880113402120 -0.025000000000 79.019621968993
0.397000000000 11.776612677410 -12.650696524573 -0.025000000000 71.846529440275 11.776612677410 -12.650696466404 -0.025000000000 71.846529394004
0.398000000000 7.852689769531 -10.418150118117 -0.025000000000 64.644094807992 7.852689769531 -10.418150059733 -0.025000000000 64.644094761273
0.399000000000 3.926829327954 -8.183025108621 -0.025000000000 57.414104957403 3.926829327954 -8.183025050035 -0.025000000000 57.414104910173
0.400000000000 -0.000000000001 -5.945873000163 -0.024999999999 50.158353502244 -0.000000000001 -5.945872941390 -0.025000000000 50.158353454443
0.401000000000 -3.926829327956 -3.707245796893 -0.024999989972 42.878640388169 -3.926829327956 -3.707245737948 -0.024999989972 42.878640339736
0.402000000000 -7.852689769533 -1.467695869825 -0.024922091428 35.576771447047 -7.852689769533 -1.467695810722 -0.024922091413 35.576771397921
0.403000000000 -11.776612677412 0.772215135202 0.210988413888 28.254552832837 -11.776612677412 0.772215194446 0.210988442524 28.254552782958
0.404000000000 -15.697629882330 3.011891813567 1.922974430289 20.913771792957 -15.697629882330 3.011891872940 1.922974480199 20.913771742263
0.405000000000 -19.614773931962 5.250852190362 3.981643840961 13.556261209962 -19.614773931962 5.250852249849 3.981643896954 13.556261158393
0.406000000000 -23.527078329630 7.488539737180 6.112707066051 6.183852812090 -23.527078329630 7.488539796767 6.112707123294 6.183852759588
0.407000000000 -27.433577772762 9.724396167833 8.273167623753 -1.201620971470 -27.433577772762 9.724396227504 8.273167681679 -1.201621024967
0.408000000000 -31.333308391077 11.957866661338 10.448436255026 -8.598325618934 -31.333308391077 11.957866721079 10.448436313374 -8.598325673480
0.409000000000 -35.225307984397 14.188398248713 12.631633028232 -16.004424574717 -35.225307984397 14.188398308509 12.631633083334 -16.004424630373
0.410000000000 -39.108616260059 16.415439402605 14.818823574619 -23.418079486196 -39.108616260059 16.415439462440 14.818823632583 -23.418079543024
0.411000000000 -42.982275069854 18.638439875225 17.007440070417 -30.837450520783 -42.982275069854 18.638439935085 17.007440129144 -30.837450578841
0.412000000000 -46.845328646432 20.856850666479 19.195634696523 -38.260696727899 -46.845328646432 20.856850726349 19.195634755530 -38.260696787246
0.413000000000 -50.696823839129 23.070124063804 21.381974999407 -45.685976428010 -50.696823839129 23.070124123669 21.381975058543 -45.685976488696
0.414000000000 -54.535810349137 25.277713721524 23.565285113112 -53.111447619145 -54.535810349137 25.277713781369 23.565285172314 -53.111447681221
0.415000000000 -58.361340963977 27.479074762158 25.744556445513 -60.535268395368 -58.361340963977 27.479074821969 25.744556504742 -60.535268458882
0.416000000000 -62.172471791215 29.673663890081 27.918894344918 -67.955597373783 -62.172471791215 29.673663949842 27.918894404145 -67.955597438793
0.417000000000 -65.968262491344 31.860939512217 30.087484683861 -75.370594127775 -65.968262491344 31.860939571914 30.087484743064 -75.370594194316
0.418000000000 -69.747776509808 34.040361862817 32.249572079769 -82.778419624809 -69.747776509808 34.040361922436 32.249572138929 -82.778419692927
0.419000000000 -73.510081308077 36.211393130560 34.404445226001 -90.177236667582 -73.510081308077 36.211393190086 34.404445285097 -90.177236737332
0.420000000000 -77.254248593738 38.373497586977 36.551426734795 -97.565210337539 -77.254248593738 38.373497646393 36.551426793807 -97.565210408972
0.421000000000 -80.979354549539 40.526141715552 38.689865937268 -104.940508440024 -80.979354549539 40.526141774845 38.689865996181 -104.940508513193
0.422000000000 -84.684480061324 42.668794341112 40.819133676448 -112.301301950445 -84.684480061324 42.668794400267 40.819133735243 -112.301302025410
0.423000000000 -88.368710944815 44.800926759203 42.938618476767 -119.645765460969 -88.368710944815 44.800926818207 42.938618535429 -119.645765537783
0.424000000000 -92.031138171171 46.922012865281 45.047723684951 -126.972077627346 -92.031138171171 46.922012924118 45.047723743465 -126.972077706063
0.425000000000 -95.670858091274 49.031529283570 47.145865309637 -134.278421615483 -95.670858091274 49.031529342224 47.145865367982 -134.278421696144
0.426000000000 -99.286972658696 51.128955495455 49.232470372227 -141.562985547557 -99.286972658696 51.128955553915 49.232470430391 -141.562985630212
0.427000000000 -102.878589651278 53.213773967379 51.306975637656 -148.823962947354 -102.878589651278 53.213774025626 51.306975695621 -148.823963032059
0.428000000000 -106.444822891269 55.285470278082 53.368826631272 -156.059553184631 -106.444822891269 55.285470336104 53.368826689023 -156.059553271430
0.429000000000 -109.984792463980 57.343533245214 55.417476874050 -163.267961918332 -109.984792463980 57.343533302998 55.417476931574 -163.267962007273
0.430000000000 -113.497624934888 59.387455051205 57.452387286210 -170.447401538478 -113.497624934888 59.387455108738 57.452387343493 -170.447401629607
0.431000000000 -116.982453565144 61.416731368367 59.473025722124 -177.596091606552 -116.982453565144 61.416731425630 59.473025779147 -177.596091699899
0.432000000000 -120.438418525430 63.430861483159 61.478866608500 -184.712259294229 -120.438418525430 63.430861540142 61.478866665253 -184.712259389844
0.433000000000 -123.864667108103 65.429348419643 63.469390664613 -191.794139820392 -123.864667108103 65.429348476327 63.469390721075 -191.794139918304
0.434000000000 -127.260353937594 67.411699061977 65.444084688017 -198.839976886159 -127.260353937594 67.411699118354 65.444084744181 -198.839976986409
0.435000000000 -130.624641178988 69.377424276054 67.402441393178 -205.848023107960 -130.624641178988 69.377424332108 67.402441449025 -205.848023210593
0.436000000000 -133.956698744750 71.326039030098 69.343959292814 -212.816540448404 -133.956698744750 71.326039085814 69.343959348330 -212.816540553464
0.437000000000 -137.255704499534 73.257062514313 71.268142614215 -219.743800644898 -137.255704499534 73.257062569676 71.268142669385 -219.743800752409
0.438000000000 -140.520844463034 75.170018259472 73.174501244109 -226.628085635886 -140.520844463034 75.170018314474 73.174501298923 -226.628085745890
0.439000000000 -143.751313010821 77.064434254471 75.062550697105 -233.467687984603 -143.751313010821 77.064434309094 75.062550751547 -233.467688097132
0.440000000000 -146.946313073119 78.939843062743 76.931812103532 -240.260911300187 -146.946313073119 78.939843116977 76.931812157590 -240.260911415259
0.441000000000 -150.105056331472 80.795781937604 78.781812213442 -247.006070656139 -150.105056331472 80.795781991428 78.781812267095 -247.006070773777
0.442000000000 -153.226763413245 82.631792936371 80.612083413921 -253.701493005894 -153.226763413245 82.631792989785 80.612083458436 -253.701493126137
0.443000000000 -156.310664083927 84.447423033412 82.422163757666 -260.345517595549 -156.310664083927 84.447423086397 82.422163802859 -260.345517718429
0.444000000000 -159.355997437173 86.242224231849 84.211597000688 -266.936496373505 -159.355997437173 86.242224284390 84.211597046396 -266.936496499084
0.445000000000 -162.362012082547 88.015753674121 85.979932647848 -273.472794396991 -162.362012082547 88.015753726204 85.979932693930 -273.472794525311
0.446000000000 -165.327966330914 89.767573751243 87.726726004784 -279.952790235389 -165.327966330914 89.767573802852 87.726726051114 -279.952790366465
0.447000000000 -168.253128377444 91.497252210754 89.451538235153 -286.374876370177 -168.253128377444 91.497252261888 89.451538281638 -286.374876504085
0.448000000000 -171.136776482173 93.204362263424 91.153936422364 -292.737459591496 -171.136776482173 93.204362314057 91.153936468900 -292.737459728291
0.449000000000 -173.978199148079 94.888482688471 92.833493634802 -299.038961391163 -173.978199148079 94.888482738601 92.833493681314 -299.038961530877
0.450000000000 -176.776695296638 96.549197937561 94.489788994146 -305.277818352059 -176.776695296638 96.549197987175 94.489789040565 -305.277818494775
0.451000000000 -179.531574440798 98.186098237311 96.122407745995 -311.452482533778 -179.531574440798 98.186098286390 96.122407792249 -311.452482679550
0.452000000000 -182.242156855354 99.798779690366 97.730941332360 -317.561421854488 -182.242156855354 99.798779738903 97.730941378397 -317.561422003328
0.453000000000 -184.907773744653 101.386844375093 99.314987465688 -323.603120468913 -184.907773744653 101.386844423081 99.314987511463 -323.603120621008
0.454000000000 -187.527767407616 102.949900443755 100.874150203935 -329.576079142169 -187.527767407616 102.949900491176 100.874150249396 -329.576079297621
0.455000000000 -190.101491400009 104.487562219168 102.408040026372 -335.478815619717 -190.101491400009 104.487562266009 102.408040071475 -335.478815778665
0.456000000000 -192.628310693948 105.999450289884 103.916273909928 -341.309864992917 -192.628310693948 105.999450336129 103.916273954632 -341.309865155342
0.457000000000 -195.107601834583 107.485191603783 105.398475405726 -347.067780060440 -195.107601834583 107.485191649423 105.398475449999 -347.067780226378
0.458000000000 -197.538753093923 108.944419560133 106.854274715656 -352.751131685255 -197.538753093923 108.944419605167 106.854274759476 -352.751131854753
0.459000000000 -199.921164621773 110.376774100066 108.283308768788 -358.358509147179 -199.921164621773 110.376774144471 108.283308812117 -358.358509320233
0.460000000000 -202.254248593738 111.781901795350 109.685221297337 -363.888520490903 -202.254248593738 111.781901839124 109.685221340154 -363.888520667513
0.461000000000 -204.537429356257 113.159455935665 111.059662912256 -369.339792869285 -204.537429356257 113.159455978789 111.059662954532 -369.339793049504
0.462000000000 -206.770143568641 114.509096614089 112.406291178065 -374.710972882089 -206.770143568641 114.509096656560 112.406291219782 -374.710973065957
0.463000000000 -208.951840342068 115.830490811008 113.724770687007 -380.000726909829 -208.951840342068 115.830490852813 113.724770728142 -380.000727097390
0.464000000000 -211.081981375505 117.123312476272 115.014773132270 -385.207741442683 -211.081981375505 117.123312517389 115.014773172792 -385.207741633969
0.465000000000 -213.160041088524 118.387242609592 116.275977380202 -390.330723404595 -213.160041088524 118.387242650028 116.275977420109 -390.330723599608
0.466000000000 -215.185506750987 119.621969339347 117.508069541595 -395.368400472196 -215.185506750987 119.621969379085 117.508069580863 -395.368400670986
0.467000000000 -217.157878609548 120.827187999436 118.710743041630 -400.319521388682 -217.157878609548 120.827188038480 118.710743080256 -400.319521591281
0.468000000000 -219.076670010967 122.002601204553 119.883698688791 -405.182856272506 -219.076670010967 122.002601242861 119.883698726728 -405.182856478899
0.469000000000 -220.941407522174 123.147918923397 121.026644742222 -409.957196920660 -220.941407522174 123.147918960990 121.026644779484 -409.957197130909
0.470000000000 -222.751631047093 124.262858550425 122.139296978073 -414.641357106815 -222.751631047093 124.262858587296 122.139297014650 -414.641357320928
0.471000000000 -224.506893940155 125.347144975487 123.221378754162 -419.234172873903 -224.506893940155 125.347145011605 123.221378790017 -419.234173091872
0.472000000000 -226.206763116505 126.400510651642 124.272621073178 -423.734502821238 -226.206763116505 126.400510687020 124.272621108322 -423.734503043041
0.473000000000 -227.850819158862 127.422695661334 125.292762644609 -428.141228386013 -227.850819158862 127.422695695935 125.292762679002 -428.141228611660
0.474000000000 -229.438656420996 128.413447780339 126.281549944755 -432.453254119360 -229.438656420996 128.413447814161 126.281549978391 -432.453254348846
0.475000000000 -230.969883127822 129.372522540131 127.238737275449 -436.669507956424 -230.969883127822 129.372522573163 127.238737308314 -436.669508189739
0.476000000000 -232.444121472063 130.299683288105 128.164086820911 -440.788941480847 -232.444121472063 130.299683320376 128.164086853034 -440.788941718002
0.477000000000 -233.861007707467 131.194701246139 129.057368703192 -444.810530183493 -233.861007707467 131.194701277596 129.057368734515 -444.810530424469
0.478000000000 -235.220192238557 132.057355566763 129.918361035440 -448.733273714989 -235.220192238557 132.057355597425 129.918361065983 -448.733273959788
0.479000000000 -236.521339706887 132.887433387926 130.746849973998 -452.556196132651 -236.521339706887 132.887433417769 130.746850003734 -452.556196381233
0.480000000000 -237.764129073789 133.684729885295 131.542629768209 -456.278346141028 -237.764129073789 133.684729914346 131.542629797163 -456.278346393437
0.481000000000 -238.948253699583 134.449048323017 132.305502808879 -459.898797326769 -238.948253699583 134.449048351235 132.305502837009 -459.898797583000
0.482000000000 -240.073421419236 135.180200102019 133.035279674446 -463.416648386997 -240.073421419236 135.180200129408 133.035279701755 -463.416648647012
0.483000000000 -241.139354614450 135.878004806733 133.731779175725 -466.831023351624 -241.139354614450 135.878004833273 133.731779202192 -466.831023615397
0.484000000000 -242.145790282158 136.542290249474 134.394828398462 -470.141071799451 -242.145790282158 136.542290275178 134.394828424100 -470.141072066952
0.485000000000 -243.092480099419 137.172892513047 135.024262744246 -473.345969067967 -243.092480099419 137.172892537904 135.024262769042 -473.345969339130
0.486000000000 -243.979190484687 137.769655991134 135.619925969333 -476.444916456776 -243.979190484687 137.769656015107 135.619925993249 -476.444916731539
0.487000000000 -244.805702655442 138.332433426569 136.181670221480 -479.437141424437 -244.805702655442 138.332433449706 136.181670244566 -479.437141702813
0.488000000000 -245.571812682172 138.861085947972 136.709356075251 -482.321897779238 -245.571812682172 138.861085970223 136.709356097454 -482.321898061184
0.489000000000 -246.277331538694 139.355483103648 137.202852564690 -485.098465863093 -246.277331538694 139.355483125045 137.202852586042 -485.098466148612
0.490000000000 -246.922085148785 139.815502894091 137.662037214705 -487.766152729063 -246.922085148785 139.815502914607 137.662037235181 -487.766153018140
0.491000000000 -247.505914429140 140.241031801876 138.086796069937 -490.324292312325 -247.505914429140 140.241031821499 138.086796089522 -490.324292604943
0.492000000000 -248.028675328620 140.631964819764 138.477023721928 -492.772245594418 -248.028675328620 140.631964838471 138.477023740599 -492.772245890578
0.493000000000 -248.490238863795 140.988205476509 138.832623334075 -495.109400760887 -248.490238863795 140.988205494342 138.832623351874 -495.109401060494
0.494000000000 -248.890491150770 141.309665860872 139.153506664883 -497.335173352042 -248.890491150770 141.309665877805 139.153506681786 -497.335173655049
0.495000000000 -249.229333433282 141.596266643090 139.439594088753 -499.449006407303 -249.229333433282 141.596266659112 139.439594104747 -499.449006713659
0.496000000000 -249.506682107068 141.847937094521 139.690814614999 -501.450370602434 -249.506682107068 141.847937109655 139.690814630107 -501.450370912059
0.497000000000 -249.722468740493 142.064615105218 139.907105904900 -503.338764380098 -249.722468740493 142.064615119411 139.907105919068 -503.338764692954
0.498000000000 -249.876640091433 142.246247198968 140.088414286265 -505.113714073586 -249.876640091433 142.246247212266 140.088414299540 -505.113714389646
0.499000000000 -249.969158120415 142.392788546814 140.234694766558 -506.774774023652 -249.969158120415 142.392788559215 140.234694778938 -506.774774342736
0.500000000000 -250.000000000000 142.504202977966 140.345911043481 -508.321526688298 -250.000000000000 142.504202989418 140.345911054913 -508.321527010083
0.501000000000 -249.969158120415 142.580462988613 140.422035513517 -509.753582745841 -249.969158120415 142.580462999123 140.422035524009 -509.753583070163
0.502000000000 -249.876640091433 142.621549748872 140.463049278683 -511.070581190833 -249.876640091433 142.621549758458 140.463049288253 -511.070581517877
0.503000000000 -249.722468740492 142.627453107429 140.468942151030 -512.272189423226 -249.722468740492 142.627453116073 140.468942159439 -512.272189753090
0.504000000000 -249.506682107068 142.598171593917 140.439712654952 -513.358103330166 -249.506682107068 142.598171601642 140.439712657261 -513.358103662899
0.505000000000 -249.229333433282 142.533712419436 140.375368027691 -514.328047361132 -249.229333433282 142.533712426226 140.375368034469 -514.328047696783
0.506000000000 -248.890491150770 142.434091474618 140.275924217458 -515.181774595853 -248.890491150770 142.434091480502 140.275924223332 -515.181774934460
0.507000000000 -248.490238863795 142.299333325883 140.141405879805 -515.919066805037 -248.490238863795 142.299333330830 140.141405884744 -515.919067146689
0.508000000000 -248.028675328619 142.129471209223 139.971846371585 -516.539734504400 -248.028675328619 142.129471213197 139.971846375551 -516.539734849085
0.509000000000 -247.505914429139 141.924547021955 139.767287742947 -517.043617001082 -247.505914429139 141.924547025019 139.767287746005 -517.043617348838
0.510000000000 -246.922085148784 141.684611312703 139.527780727631 -517.430582433480 -246.922085148784 141.684611314801 139.527780729726 -517.430582784293
0.511000000000 -246.277331538693 141.409723268506 139.253384730450 -517.700527803527 -246.277331538693 141.409723269663 139.253384731605 -517.700528157476
0.512000000000 -245.571812682172 141.099950700548 138.944167813460 -517.853379002221 -245.571812682172 141.099950700734 138.944167813646 -517.853379359357
0.513000000000 -244.805702655441 140.755370027153 138.600206679476 -517.889090827741 -244.805702655441 140.755370026429 138.600206678752 -517.889091188033
0.514000000000 -243.979190484687 140.376066255223 138.221586654086 -517.807646996611 -243.979190484687 140.376066253586 138.221586652450 -517.807647360115
0.515000000000 -243.092480099419 139.962132959114 137.808401665198 -517.609060147697 -243.092480099419 139.962132956493 137.808401662579 -517.609060514385
0.516000000000 -242.145790282157 139.513672257381 137.360754220517 -517.293371838800 -242.145790282157 139.513672253803 137.360754216942 -517.293372208721
0.517000000000 -241.139354614449 139.030794787855 136.878755383451 -516.860652536593 -241.139354614449 139.030794783333 136.878755378933 -516.860652909863
0.518000000000 -240.073421419235 138.513619680210 136.362524746576 -516.311001599253 -240.073421419235 138.513619674770 136.362524741139 -516.311001975882
0.519000000000 -238.948253699582 137.962274526666 135.812190403333 -515.644547251538 -238.948253699582 137.962274520274 135.812190396945 -515.644547631583
0.520000000000 -237.764129073788 137.376895350341 135.227888917480 -514.861446553414 -237.764129073788 137.376895342996 135.227888910138 -514.861446936976
0.521000000000 -236.521339706886 136.757626571776 134.609765290791 -513.961885361177 -236.521339706886 136.757626563521 134.609765282538 -513.961885748316
0.522000000000 -235.220192238556 136.104620973429 133.957972928855 -512.946078281313 -235.220192238556 136.104620964226 133.957972919652 -512.946078672155
0.523000000000 -233.861007707466 135.418039661731 133.272673604527 -511.814268617989 -233.861007707466 135.418039651590 133.272673594383 -511.814269012512
0.524000000000 -232.444121472062 134.698052027510 132.554037419878 -510.566728312321 -232.444121472062 134.698052016442 132.554037408804 -510.566728710714
0.525000000000 -230.969883127821 133.944835704168 131.802242766020 -509.203757875893 -230.969883127821 133.944835692164 131.802242754006 -509.203758278166
0.526000000000 -229.438656420995 133.158576523797 131.017476281002 -507.725686315973 -229.438656420995 133.158576510862 131.017476268053 -507.725686722286
0.527000000000 -227.850819158861 132.339468471373 130.199932805933 -506.132871054705 -227.850819158861 132.339468457521 130.199932792060 -506.132871465065
0.528000000000 -226.206763116504 131.487713636888 129.349815339187 -504.425697840626 -226.206763116504 131.487713622130 129.349815324401 -504.425698255065
0.529000000000 -224.506893940153 130.603522165545 128.467334988851 -502.604580653637 -224.506893940153 130.603522149830 128.467334973099 -502.604581072118
0.530000000000 -222.751631047091 129.687112205684 127.552710923064 -500.669961602454 -222.751631047091 129.687112189058 127.552710906390 -500.669962025025
0.531000000000 -220.941407522173 128.738709855295 126.606170319153 -498.622310816021 -220.941407522173 128.738709837726 126.606170301523 -498.622311242669
0.532000000000 -219.076670010965 127.758549105870 125.627948310296 -496.462126326846 -219.076670010965 127.758549087428 125.627948291779 -496.462126757688
0.533000000000 -217.157878609547 126.746871785079 124.618287931252 -494.189933948558 -217.157878609547 126.746871765714 124.618287911794 -494.189934383514
0.534000000000 -215.185506750985 125.703927496649 123.577440061514 -491.806287145960 -215.185506750985 125.703927476413 123.577440041166 -491.806287584961
0.535000000000 -213.160041088522 124.629973559203 122.505663367708 -489.311766898209 -213.160041088522 124.629973538058 122.505663346428 -489.311767341320
0.536000000000 -211.081981375503 123.525274942414 121.403224243572 -486.706981555826 -211.081981375503 123.525274920384 121.403224221381 -486.706982002877
0.537000000000 -208.951840342067 122.390104201861 120.270396748961 -483.992566690163 -208.951840342067 122.390104178963 120.270396725872 -483.992567141090
0.538000000000 -206.770143568640 121.224741411735 119.107462547035 -481.169184936791 -206.770143568640 121.224741387940 119.107462523015 -481.169185391613
0.539000000000 -204.537429356255 120.029474095596 117.914710839864 -478.237525831856 -204.537429356255 120.029474070945 117.914710814949 -478.237526290353
0.540000000000 -202.254248593736 118.804597155648 116.692438302969 -475.198305641730 -202.254248593736 118.804597130140 116.692438277152 -475.198306103868
0.541000000000 -199.921164621772 117.550412799851 115.440949018123 -472.052267186637 -199.921164621772 117.550412773461 115.440948991373 -472.052267652561
0.542000000000 -197.538753093922 116.267230467304 114.160554404927 -468.800179657035 -197.538753093922 116.267230440048 114.160554377255 -468.800180126694
0.543000000000 -195.107601834582 114.955366751973 112.851573151257 -465.442838423788 -195.107601834582 114.955366723897 112.851573122699 -465.442838897420
0.544000000000 -192.628310693947 113.615145324670 111.514331142548 -461.981064841972 -192.628310693947 113.615145295749 111.514331113070 -461.981065319672
0.545000000000 -190.101491400007 112.246896852981 110.149161389683 -458.415706048078 -190.101491400007 112.246896823223 110.149161359284 -458.415706529886
0.546000000000 -187.527767407614 110.850958919820 108.756403956219 -454.747634751042 -187.527767407614 110.850958889229 108.756403924891 -454.747635237673
0.547000000000 -184.907773744652 109.427675940108 107.336405884533 -450.977749016762 -184.907773744652 109.427675908680 107.336405852261 -450.977749508017
0.548000000000 -182.242156855352 107.977399075761 105.889521121164 -447.106972046588 -182.242156855352 107.977399043508 105.889521087945 -447.106972542553
0.549000000000 -179.531574440796 106.500486149067 104.416110441510 -443.136251949440 -179.531574440796 106.500486116020 104.416110407358 -443.136252448874
0.550000000000 -176.776695296636 104.997301554480 102.916541374044 -439.066561507789 -176.776695296636 104.997301520608 102.916541338910 -439.066562010487
0.551000000000 -173.978199148078 103.468216168501 101.391188123821 -434.898897937576 -173.978199148078 103.468216133850 101.391188087730 -434.898898443366
0.552000000000 -171.136776482171 101.913607258396 99.840431496191 -430.634282642169 -171.136776482171 101.913607222985 99.840431459138 -430.634283150510
0.553000000000 -168.253128377442 100.333858389030 98.264658820148 -426.273760960436 -168.253128377442 100.333858352844 98.264658782089 -426.273761470992
0.554000000000 -165.327966330912 98.729359328152 96.664263871828 -421.818401908486 -165.327966330912 98.729359291201 96.664263832744 -421.818402421008
0.555000000000 -162.362012082545 97.100505950305 95.039646798580 -417.269297916058 -162.362012082545 97.100505912605 95.039646758451 -417.269298429930
0.556000000000 -159.355997437171 95.447700139146 93.391214043601 -412.627564556885 -159.355997437171 95.447700100704 93.391214002393 -412.627565071894
0.557000000000 -156.310664083925 93.771349688227 91.719378271496 -407.894340273434 -156.310664083925 93.771349649091 91.719378229208 -407.894340789425
0.558000000000 -153.226763413243 92.071868200585 90.024558295429 -403.070786095881 -153.226763413243 92.071868160673 90.024558251929 -403.070786612565
0.559000000000 -150.105056331470 90.349674986233 88.307179005363 -398.158085355682 -150.105056331470 90.349674945638 88.307178960676 -398.158085873003
0.560000000000 -146.946313073117 88.605194959329 86.567671299560 -393.157443393714 -146.946313073117 88.605194917987 86.567671253552 -393.157443911394
0.561000000000 -143.751313010818 86.838858532701 84.806472017616 -388.070087262329 -143.751313010818 86.838858490685 84.806471970275 -388.070087780061
0.562000000000 -140.520844463031 85.051101512170 83.024023878001 -382.897265423076 -140.520844463031 85.051101469479 83.024023829228 -382.897265940777
0.563000000000 -137.255704499532 83.242364988703 81.220775418921 -377.640247438408 -137.255704499532 83.242364945356 81.220775368621 -377.640247956061
0.564000000000 -133.956698744748 81.413095229739 79.397180944654 -372.300323658400 -133.956698744748 81.413095185717 79.397180892672 -372.300324175974
0.565000000000 -130.624641178986 79.563743568895 77.553700477584 -366.878804902365 -130.624641178986 79.563743524257 77.553700423820 -366.878805419748
0.566000000000 -127.260353937592 77.694766294963 75.690799718043 -361.377022135312 -127.260353937592 77.694766249616 75.690799672845 -361.377022652448
0.567000000000 -123.864667108101 75.806624538728 73.808950011928 -355.796326139707 -123.864667108101 75.806624492783 73.808949966138 -355.796326656446
0.568000000000 -120.438418525427 73.899784159940 71.908628330131 -350.138087181754 -120.438418525427 73.899784113335 71.908628283688 -350.138087698259
0.569000000000 -116.982453565142 71.974715631647 69.990317259094 -344.403694673769 -116.982453565142 71.974715584484 69.990317212098 -344.403695189894
0.570000000000 -113.497624934885 70.031893924730 68.054505007828 -338.594556831006 -113.497624934885 70.031893876977 68.054504960249 -338.594557346609
0.571000000000 -109.984792463977 68.071798390262 66.101685432126 -332.712100324208 -109.984792463977 68.071798341923 66.101685383969 -332.712100839224
0.572000000000 -106.444822891267 66.094912641424 64.132358081476 -326.757769927540 -106.444822891267 66.094912592514 64.132358032757 -326.757770441830
0.573000000000 -102.878589651276 64.101724434066 62.147028272446 -320.733028162288 -102.878589651276 64.101724384700 62.147028223277 -320.733028675289
0.574000000000 -99.286972658694 62.092725546779 60.146207195224 -314.639354935578 -99.286972658694 62.092725496828 60.146207145479 -314.639355447255
0.575000000000 -95.670858091271 60.068411658836 58.130412058984 -308.478247175691 -95.670858091271 60.068411608316 58.130412008680 -308.478247685902
0.576000000000 -92.031138171168 58.029282228369 56.100166287624 -302.251218462231 -92.031138171168 58.029282177349 56.100166236830 -302.251218970922
0.577000000000 -88.368710944813 55.975840369111 54.055999775946 -295.959798653039 -88.368710944813 55.975840317616 54.055999724688 -295.959799160086
0.578000000000 -84.684480061322 53.908592726258 51.998449221852 -289.605533506339 -84.684480061322 53.908592674185 51.998449170028 -289.605534011657
0.579000000000 -80.979354549536 51.828049351030 49.928058553620 -283.189984299549 -80.979354549536 51.828049298503 49.928058501355 -283.189984802868
0.580000000000 -77.254248593735 49.734723575511 47.845379479317 -276.714727444072 -77.254248593735 49.734723522513 47.845379426594 -276.714727944985
0.581000000000 -73.510081308075 47.629131885417 45.750972189694 -270.181354096204 -73.510081308075 47.629131832006 45.750972136573 -270.181354593905
0.582000000000 -69.747776509806 45.511793792967 43.645406261826 -263.591469764601 -69.747776509806 45.511793739157 43.645406208322 -263.591470258641
0.583000000000 -65.968262491342 43.383231708600 41.529261823322 -256.946693914077 -65.968262491342 43.383231654345 41.529261769390 -256.946694404042
0.584000000000 -62.172471791212 41.243970811864 39.403131061369 -250.248659566338 -62.172471791212 41.243970757210 39.403131007059 -250.248660051855
0.585000000000 -58.361340963975 39.094538922152 37.267620194359 -243.499012896595 -58.361340963975 39.094538867062 37.267620139636 -243.499013377871
0.586000000000 -54.535810349134 36.935466368028 35.123352070900 -236.699412828014 -54.535810349134 36.935466312597 35.123352015861 -236.699413304856
0.587000000000 -50.696823839127 34.767285856765 32.970969637781 -229.851530622034 -50.696823839127 34.767285800994 32.970969582430 -229.851531094575
0.588000000000 -46.845328646430 32.590532342497 30.811140629183 -222.957049466584 -46.845328646430 32.590532286409 30.811140573546 -222.957049934679
0.589000000000 -42.982275069851 30.405742894322 28.644564012622 -216.017664060508 -42.982275069851 30.405742837864 28.644563956651 -216.017664523496
0.590000000000 -39.108616260056 28.213456563382 26.471979018060 -209.035080196126 -39.108616260056 28.213456506564 26.471978961770 -209.035080653802
0.591000000000 -35.225307984394 26.014214249737 24.294178071181 -202.011014338444 -35.225307984394 26.014214192685 24.294178014705 -202.011014790887
0.592000000000 -31.333308391075 23.808558568891 22.112025809700 -194.947193202700 -31.333308391075 23.808558511540 22.112025752979 -194.947193649637
0.593000000000 -27.433577772760 21.597033716771 19.926487922459 -187.845353328708 -27.433577772760 21.597033659133 19.926487865513 -187.845353770037
0.594000000000 -23.527078329627 19.380185334807 17.738676539159 -180.707240654387 -23.527078329627 19.380185276953 17.738676482057 -180.707241089979
0.595000000000 -19.614773931960 17.158560373763 15.549924948744 -173.534610087013 -19.614773931960 17.158560315742 15.549924891508 -173.534610516687
0.596000000000 -15.697629882327 14.932706955858 13.361917609266 -166.329225074497 -15.697629882327 14.932706897566 13.361917551654 -166.329225498388
0.597000000000 -11.776612677409 12.703174233216 11.176932786283 -159.092857177312 -11.776612677409 12.703174174729 11.176932727720 -159.092857595816
0.598000000000 -7.852689769530 10.470512240262 8.998338772302 -151.827285646066 -7.852689769530 10.470512181581 8.998338709340 -151.827286059384
0.599000000000 -3.926829327954 8.235271726156 6.831743700185 -144.534297014492 -3.926829327954 8.235271667299 6.831743643398 -144.534297422735
0.600000000000 0.000000000002 5.998003924708 4.688192678801 -137.215684743343 0.000000000002 5.998003865703 4.688192622768 -137.215685146498
0.601000000000 3.926829327957 3.759260035397 2.596138025758 -129.873249077724 3.926829327957 3.759259976230 2.596137971640 -129.873249475750
0.602000000000 7.852689769534 1.519588211221 0.683514526806 -122.508798520618 7.852689769534 1.519588151903 0.683514482958 -122.508798913680
0.603000000000 11.776612677412 -0.720495448347 -0.023461603798 -115.124167563373 11.776612677412 -0.720495507790 -0.023461606343 -115.124167951418
0.604000000000 15.697629882330 -2.960396746492 -0.024999801101 -107.721171222023 15.697629882330 -2.960396806103 -0.024999801344 -107.721171604877
0.605000000000 19.614773931963 -5.199539228283 -0.024999999974 -100.301617510138 19.614773931963 -5.199539287947 -0.024999999974 -100.301617887813
0.606000000000 23.527078329630 -7.437384034826 -0.025000000000 -92.867326876118 23.527078329630 -7.437384094605 -0.025000000204 -92.867327248554
0.607000000000 27.433577772763 -9.673382879447 -0.025000000000 -85.420124599026 27.433577772763 -9.673382939252 -0.025000000000 -85.420124966500
0.608000000000 31.333308391078 -11.906986197515 -0.025000000000 -77.961839937109 31.333308391078 -11.906986257375 -0.025000000000 -77.961840299512
0.609000000000 35.225307984397 -14.137644128924 -0.025000000000 -70.494305423517 35.225307984397 -14.137644188875 -0.025000000000 -70.494305780944
0.610000000000 39.108616260059 -16.364807059720 -0.025000000000 -63.019356259178 39.108616260059 -16.364807119791 -0.025000000000 -63.019356611786
0.611000000000 42.982275069854 -18.587925965951 -0.025000000000 -55.538829758883 42.982275069854 -18.587926025929 -0.025000000000 -55.538830106435
0.612000000000 46.845328646433 -20.806452659180 -0.025000000000 -48.054564829036 46.845328646433 -20.806452719160 -0.025000000000 -48.054565171541
0.613000000000 50.696823839130 -23.019839984148 -0.025000000000 -40.568401464024 50.696823839130 -23.019840044121 -0.025000000000 -40.568401801391
0.614000000000 54.535810349137 -25.227541988727 -0.025000000000 -33.082180255736 54.535810349137 -25.227542048644 -0.025000000000 -33.082180587482
0.615000000000 58.361340963978 -27.429014079814 -0.025000000000 -25.597741911392 58.361340963978 -27.429014139747 -0.025000000000 -25.597742237374
0.616000000000 62.172471791215 -29.623713171545 -0.025000000000 -18.116926778849 62.172471791215 -29.623713231360 -0.025000000000 -18.116927099115
0.617000000000 65.968262491345 -31.811097827276 -0.025000000000 -10.641574376191 65.968262491345 -31.811097887012 -0.025000000000 -10.641574689995
0.618000000000 69.747776509809 -33.990628399680 -0.025000000000 -3.173522925470 69.747776509809 -33.990628459305 -0.025000000000 -3.173523232750
0.619000000000 73.510081308077 -36.161767167611 -0.025000000000 4.285391109891 73.510081308077 -36.161767227148 -0.025000000000 4.285390809066
0.620000000000 77.254248593738 -38.323978471947 -0.025000000000 11.733333485952 77.254248593738 -38.323978531357 -0.025000000000 11.733333191252
0.621000000000 80.979354549539 -40.476728849713 -0.025000000000 19.168472635898 80.979354549539 -40.476728908951 -0.025000000000 19.168472346848
0.622000000000 84.684480061324 -42.619487167220 -0.025000000000 26.588980126768 84.684480061324 -42.619487226336 -0.025000000000 26.588979842847
0.623000000000 88.368710944816 -44.751724752562 -0.025000000000 33.993031113533 88.368710944816 -44.751724811541 -0.025000000000 33.993030834492
0.624000000000 92.031138171171 -46.872915526837 -0.025000000000 41.378804792077 92.031138171171 -46.872915585543 -0.025000000000 41.378804517877
0.625000000000 95.670858091274 -48.982536134151 -0.025000000000 48.744484850330 95.670858091274 -48.982536192748 -0.025000000000 48.744484581118
0.626000000000 99.286972658697 -51.080066072199 -0.025000000000 56.088259917901 99.286972658697 -51.080066130617 -0.025000000000 56.088259652167
0.627000000000 102.878589651279 -53.164987820356 -0.025000000000 63.408324014417 102.878589651279 -53.164987878501 -0.025000000000 63.408323751457
0.628000000000 106.444822891270 -55.236786967662 -0.025000000000 70.702876995766 106.444822891270 -55.236787025588 -0.025000000000 70.702876735906
0.629000000000 109.984792463980 -57.294952340406 -0.025000000000 77.970124999197 109.984792463980 -57.294952398126 -0.025000000000 77.970124742200
0.630000000000 113.497624934888 -59.338976128170 -0.025000000000 85.208280886192 113.497624934888 -59.338976185662 -0.025000000000 85.208280632121
0.631000000000 116.982453565145 -61.368354009303 -0.025000000000 92.415564684212 116.982453565145 -61.368354066501 -0.025000000000 92.415564433578
0.632000000000 120.438418525430 -63.382585275279 -0.025000000000 99.590204025793 120.438418525430 -63.382585332236 -0.025000000000 99.590203777698
0.633000000000 123.864667108103 -65.381172954697 -0.025000000000 106.730434586611 123.864667108103 -65.381173011355 -0.025000000000 106.730434340162
0.634000000000 127.260353937594 -67.363623935501 -0.025000000000 113.834500520626 127.260353937594 -67.363623991949 -0.025000000000 113.834500276745
0.635000000000 130.624641178989 -69.329449087220 -0.025000000000 120.900654893576 130.624641178989 -69.329449143418 -0.025000000000 120.900654653884
0.636000000000 133.956698744751 -71.278163381278 -0.025000000000 127.927160114326 133.956698744751 -71.278163437163 -0.025000000000 127.927159880118
0.637000000000 137.255704499534 -73.209286010776 -0.025000000000 134.912288363410 137.255704499534 -73.209286066354 -0.025000000000 134.912288135377
0.638000000000 140.520844463034 -75.122340509246 -0.025000000000 141.854322019818 140.520844463034 -75.122340564514 -0.025000000000 141.854321798503
0.639000000000 143.751313010821 -77.016854868157 -0.025000000000 148.751554084420 143.751313010821 -77.016854923126 -0.025000000000 148.751553870003
0.640000000000 146.946313073120 -78.892361653506 -0.025000000000 155.602288601616 146.946313073120 -78.892361708118 -0.025000000000 155.602288393520
0.641000000000 150.105056331472 -80.748398120951 -0.025000000000 162.404841077604 150.105056331472 -80.748398175197 -0.025000000000 162.404840876025
0.642000000000 153.226763413245 -82.584506330069 -0.025000000000 169.157538896224 153.226763413245 -82.584506383990 -0.025000000000 169.157538699615
0.643000000000 156.310664083928 -84.400233257582 -0.025000000000 175.858721731497 156.310664083928 -84.400233311127 -0.025000000000 175.858721540378
0.644000000000 159.355997437174 -86.195130908816 -0.025000000000 182.506741957551 159.355997437174 -86.195130961963 -0.025000000000 182.506741771373
0.645000000000 162.362012082547 -87.968756428385 -0.025000000000 189.099965055016 162.362012082547 -87.968756481108 -0.025000000000 189.099964872460
0.646000000000 165.327966330914 -89.720672209422 -0.025000000000 195.636770014441 165.327966330914 -89.720672261727 -0.025000000000 195.636769835686
0.647000000000 168.253128377445 -91.450446001629 -0.025000000000 202.115549736388 168.253128377445 -91.450446053522 -0.025000000000 202.115549561829
0.648000000000 171.136776482174 -93.157651017925 -0.025000000000 208.534711427680 171.136776482174 -93.157651069334 -0.025000000000 208.534711257549
0.649000000000 173.978199148080 -94.841866039506 -0.025000000000 214.892676994721 173.978199148080 -94.841866090497 -0.025000000000 214.892676831064
0.650000000000 176.776695296638 -96.502675520252 -0.025000000000 221.187883433005 176.776695296638 -96.502675570762 -0.025000000000 221.187883277857
0.651000000000 179.531574440798 -98.139669688775 -0.025000000000 227.418783212292 179.531574440798 -98.139669738816 -0.025000000000 227.418783066105
0.652000000000 182.242156855354 -99.752444649843 -0.025000000000 233.583844658979 182.242156855354 -99.752444699391 -0.025000000000 233.583844522815
0.653000000000 184.907773744653 -101.340602483878 -0.025000000000 239.681552333788 184.907773744653 -101.340602532905 -0.025000000000 239.681552209812
0.654000000000 187.527767407616 -102.903751345220 -0.025000000000 245.710407405822 187.527767407616 -102.903751393682 -0.025000000000 245.710407295123
0.655000000000 190.101491400009 -104.441505558642 -0.025000000000 251.668928022351 190.101491400009 -104.441505606601 -0.025000000000 251.668927926726
0.656000000000 192.628310693948 -105.953485714850 -0.025000000000 257.555649674467 192.628310693948 -105.953485762259 -0.025000000000 257.555649595758
0.657000000000 195.107601834584 -107.439318763732 -0.025000000000 263.369125558490 195.107601834584 -107.439318810588 -0.025000000000 263.369125497047
0.658000000000 197.538753093924 -108.898638106602 -0.025000000000 269.107926932970 197.538753093924 -108.898638152915 -0.025000000000 269.107926889167
0.659000000000 199.921164621774 -110.331083686609 -0.025000000000 274.770643471154 199.921164621774 -110.331083732397 -0.025000000000 274.770643446778
0.660000000000 202.254248593738 -111.736302077609 -0.025000000000 280.355883609158 202.254248593738 -111.736302122850 -0.025000000000 280.355883606735
0.661000000000 204.537429356257 -113.113946571329 -0.025000000000 285.862274889229 204.537429356257 -113.113946615985 -0.025000000000 285.862274909376
0.662000000000 206.770143568641 -114.463677262849 -0.025000000000 291.288464298389 206.770143568641 -114.463677306948 -0.025000000000 291.288464341552
0.663000000000 208.951840342069 -115.785161134593 -0.025000000000 296.633118602378 208.951840342069 -115.785161178131 -0.025000000000 296.633118668890
0.664000000000 211.081981375505 -117.078072138382 -0.025000000000 301.894924674576 211.081981375505 -117.078072181377 -0.025000000000 301.894924763762
0.665000000000 213.160041088524 -118.342091276115 -0.025000000000 307.072589820097 213.160041088524 -118.342091318493 -0.025000000000 307.072589932280
0.666000000000 215.185506750987 -119.576906678048 -0.025000000000 312.164842094691 215.185506750987 -119.576906719850 -0.025000000000 312.164842240962
0.667000000000 217.157878609549 -120.782213680205 -0.025000000000 317.170430618595 217.157878609549 -120.782213721392 -0.025000000000 317.170430802139
0.668000000000 219.076670010967 -121.957714899248 -0.025000000000 322.088125885352 219.076670010967 -121.957714939826 -0.025000000000 322.088126102039
0.669000000000 220.941407522174 -123.103120305953 -0.025000000000 326.916720065001 220.941407522174 -123.103120345922 -0.025000000000 326.916720299877
0.670000000000 222.751631047093 -124.218147296769 -0.025000000000 331.655027302321 222.751631047093 -124.218147336139 -0.025000000000 331.655027553550
0.671000000000 224.506893940155 -125.302520763623 -0.025000000000 336.301884009227 224.506893940155 -125.302520802323 -0.025000000000 336.301884271835
0.672000000000 226.206763116506 -126.355973161533 -0.025000000000 340.856149151986 226.206763116506 -126.355973199593 -0.025000000000 340.856149417435
0.673000000000 227.850819158862 -127.378244574924 -0.025000000000 345.316704532868 227.850819158862 -127.378244612380 -0.025000000000 345.316704796704
0.674000000000 229.438656420996 -128.369082781693 -0.025000000000 349.682455066080 229.438656420996 -128.369082818488 -0.025000000000 349.682455323251
0.675000000000 230.969883127822 -129.328243315275 -0.025000000000 353.952329047868 230.969883127822 -129.328243351398 -0.025000000000 353.952329292927
0.676000000000 232.444121472064 -130.255489525116 -0.025000000000 358.125278420795 232.444121472064 -130.255489560576 -0.025000000000 358.125278652726
0.677000000000 233.861007707468 -131.150592635007 -0.025000000000 362.200279032972 233.861007707468 -131.150592669810 -0.025000000000 362.200279248724
0.678000000000 235.220192238557 -132.013331799655 -0.025000000000 366.176330890127 235.220192238557 -132.013331833727 -0.025000000000 366.176331085993
0.679000000000 236.521339706887 -132.843494158850 -0.025000000000 370.052458402705 236.521339706887 -132.843494192252 -0.025000000000 370.052458577378
0.680000000000 237.764129073789 -133.640874890437 -0.025000000000 373.827710626575 237.764129073789 -133.640874923131 -0.025000000000 373.827710777604
0.681000000000 238.948253699583 -134.405277260397 -0.025000000000 377.501161497533 238.948253699583 -134.405277292398 -0.025000000000 377.501161625201
0.682000000000 240.073421419236 -135.136512671795 -0.025000000000 381.071910060134 240.073421419236 -135.136512703101 -0.025000000000 381.071910165561
0.683000000000 241.139354614450 -135.834400710950 -0.025000000000 384.539080689584 241.139354614450 -135.834400741622 -0.025000000000 384.539080771554
0.684000000000 242.145790282158 -136.498769192281 -0.025000000000 387.901823308150 242.145790282158 -136.498769222278 -0.025000000000 387.901823366235
0.685000000000 243.092480099420 -137.129454200499 -0.025000000000 391.159313594918 243.092480099420 -137.129454229859 -0.025000000000 391.159313625920
0.686000000000 243.979190484687 -137.726300131302 -0.025000000000 394.310753188973 243.979190484687 -137.726300160024 -0.025000000000 394.310753189869
0.687000000000 244.805702655442 -138.289159729511 -0.025000000000 397.355369886600 244.805702655442 -138.289159757679 -0.025000000000 397.355369856045
0.688000000000 245.571812682173 -138.817894125776 -0.025000000000 400.292417831912 245.571812682173 -138.817894153298 -0.025000000000 400.292417769437
0.689000000000 246.277331538694 -139.312372870341 -0.025000000000 403.121177700557 246.277331538694 -139.312372897257 -0.025000000000 403.121177604370
0.690000000000 246.922085148785 -139.772473965673 -0.025000000000 405.840956877707 246.922085148785 -139.772473991960 -0.025000000000 405.840956746918
0.691000000000 247.505914429140 -140.198083896328 -0.025000000000 408.451089628557 247.505914429140 -140.198083921961 -0.025000000000 408.451089462385
0.692000000000 248.028675328620 -140.589097656995 -0.025000000000 410.950937262817 248.028675328620 -140.589097682001 -0.025000000000 410.950937059005
0.693000000000 248.490238863795 -140.945418778515 -0.025000000000 413.339888292353 248.490238863795 -140.945418802879 -0.025000000000 413.339888044368
0.694000000000 248.890491150770 -141.266959351506 -0.025000000000 415.617358581899 248.890491150770 -141.266959375287 -0.025000000000 415.617358284574
0.695000000000 249.229333433282 -141.553640048227 -0.025000000000 417.782791493499 249.229333433282 -141.553640071389 -0.025000000000 417.782791143593
0.696000000000 249.506682107068 -141.805390141943 -0.025000000000 419.835658023571 249.506682107068 -141.805390164550 -0.025000000000 419.835657617515
0.697000000000 249.722468740493 -142.022147524632 -0.025000000000 421.775456933618 249.722468740493 -142.022147546710 -0.025000000000 421.775456466648
0.698000000000 249.876640091433 -142.203858722146 -0.025000000000 423.601714874038 249.876640091433 -142.203858743682 -0.025000000000 423.601714343513
0.699000000000 249.969158120415 -142.350478907395 -0.025000000000 425.313986500540 249.969158120415 -142.350478928394 -0.025000000000 425.313985902535
0.700000000000 250.000000000000 -142.461971911438 -0.025000000000 426.911854584583 250.000000000000 -142.461971931925 -0.025000000000 426.911853915131
0.701000000000 249.969158120415 -142.538310232515 -0.025000000000 428.394930115908 249.969158120415 -142.538310252497 -0.025000000000 428.394929373297
0.702000000000 249.876640091433 -142.579475042619 -0.025000000000 429.762852398869 249.876640091433 -142.579475062152 -0.025000000000 429.762851581353
0.703000000000 249.722468740492 -142.585456192397 -0.025000000000 431.015289141182 249.722468740492 -142.585456211477 -0.025000000000 431.015288244592
0.704000000000 249.506682107068 -142.556252213350 -0.025000000000 432.151936536036 249.506682107068 -142.556252232056 -0.025000000000 432.151935559233
0.705000000000 249.229333433282 -142.491870318538 -0.025000000000 433.172519337236 249.229333433282 -142.491870336836 -0.025000000000 433.172518275552
0.706000000000 248.890491150770 -142.392326400494 -0.025000000000 434.076790926886 248.890491150770 -142.392326418425 -0.025000000000 434.076789777189
0.707000000000 248.490238863795 -142.257645027409 -0.025000000000 434.864533376421 248.490238863795 -142.257645045045 -0.025000000000 434.864532137254
0.708000000000 248.028675328619 -142.087859437307 -0.025000000000 435.535557500368 248.028675328619 -142.087859454615 -0.025000000000 435.535556171450
0.709000000000 247.505914429139 -141.883011529400 -0.025000000000 436.089702903034 247.505914429139 -141.883011546419 -0.025000000000 436.089701483374
0.710000000000 246.922085148784 -141.643151854072 -0.025000000000 436.526838018116 246.922085148784 -141.643151870897 -0.025000000000 436.526836503196
0.711000000000 246.277331538693 -141.368339600321 -0.025000000000 436.846860141190 246.277331538693 -141.368339616981 -0.025000000000 436.846858528868
0.712000000000 245.571812682172 -141.058642581165 -0.025000000000 437.049695455107 245.571812682172 -141.058642597653 -0.025000000000 437.049693742544
0.713000000000 244.805702655441 -140.714137216864 -0.025000000000 437.135299048110 244.805702655441 -140.714137233243 -0.025000000000 437.135297236526
0.714000000000 243.979190484686 -140.334908516105 -0.025000000000 437.103654925091 243.979190484686 -140.334908532433 -0.025000000000 437.103653015353
0.715000000000 243.092480099419 -139.921050055041 -0.025000000000 436.954776011462 243.092480099419 -139.921050071283 -0.025000000000 436.954774002215
0.716000000000 242.145790282157 -139.472663954136 -0.025000000000 436.688704150058 242.145790282157 -139.472663970370 -0.025000000000 436.688702041551
0.717000000000 241.139354614449 -138.989860853026 -0.025000000000 436.305510090722 241.139354614449 -138.989860869384 -0.025000000000 436.305507881321
0.718000000000 240.073421419235 -138.472759883258 -0.025000000000 435.805293473047 240.073421419235 -138.472759899784 -0.025000000000 435.805291157389
0.719000000000 238.948253699582 -137.921488638784 -0.025000000000 435.188182801680 238.948253699582 -137.921488655464 -0.025000000000 435.188180381897
0.720000000000 237.764129073788 -137.336183144570 -0.025000000000 434.454335414623 237.764129073788 -137.336183161431 -0.025000000000 434.454332889896
0.721000000000 236.521339706886 -136.716987822995 -0.025000000000 433.603937444597 236.521339706886 -136.716987840133 -0.025000000000 433.603934798015
0.722000000000 235.220192238556 -136.064055458247 -0.025000000000 432.637203772904 235.220192238556 -136.064055475605 -0.025000000000 432.637200995016
0.723000000000 233.861007707466 -135.377547158555 -0.025000000000 431.554377976698 233.861007707466 -135.377547176179 -0.025000000000 431.554375059971
0.724000000000 232.444121472062 -134.657632316547 -0.025000000000 430.355732268633 232.444121472062 -134.657632334457 -0.025000000000 430.355729194928
0.725000000000 230.969883127821 -133.904488567361 -0.025000000000 429.041567429937 230.969883127821 -133.904488585567 -0.025000000000 429.041564196260
0.726000000000 229.438656420995 -133.118301744826 -0.025000000000 427.612212736132 229.438656420995 -133.118301763371 -0.025000000000 427.612209327061
0.727000000000 227.850819158860 -132.299265835749 -0.025000000000 426.068025875836 227.850819158860 -132.299265854530 -0.025000000000 426.068022222065
0.728000000000 226.206763116504 -131.447582931786 -0.025000000000 424.409392862448 226.206763116504 -131.447582950807 -0.025000000000 424.409388892967
0.729000000000 224.506893940153 -130.563463179838 -0.025000000000 422.636727939115 224.506893940153 -130.563463199066 -0.025000000000 422.636723635562
0.730000000000 222.751631047091 -129.647124730081 -0.025000000000 420.750473476311 222.751631047091 -129.647124749459 -0.025000000000 420.750468834033
0.731000000000 220.941407522172 -128.698793682107 -0.025000000000 418.751099862930 220.941407522172 -128.698793701633 -0.025000000000 418.751094870686
0.732000000000 219.076670010965 -127.718704029228 -0.025000000000 416.639105390065 219.076670010965 -127.718704049041 -0.025000000000 416.639100046395
0.733000000000 217.157878609547 -126.707097600667 -0.025000000000 414.415016128185 217.157878609547 -126.707097620771 -0.025000000000 414.415010436305
0.734000000000 215.185506750985 -125.664224001932 -0.025000000000 412.079385797386 215.185506750985 -125.664224022389 -0.025000000000 412.079379756521
0.735000000000 213.160041088522 -124.590340553261 -0.025000000000 409.632795630702 213.160041088522 -124.590340573974 -0.025000000000 409.632789235865
0.736000000000 211.081981375503 -123.485712226024 -0.025000000000 407.075854230747 211.081981375503 -123.485712247032 -0.025000000000 407.075847473164
0.737000000000 208.951840342066 -122.350611577429 -0.025000000000 404.409197419605 208.951840342066 -122.350611598785 -0.025000000000 404.409190292250
0.738000000000 206.770143568639 -121.185318683308 -0.025000000000 401.633488081949 206.770143568639 -121.185318705028 -0.025000000000 401.633480587276
0.739000000000 204.537429356255 -119.990121068874 -0.025000000000 398.749416001478 204.537429356255 -119.990121090969 -0.025000000000 398.749408135913
0.740000000000 202.254248593736 -118.765313637942 -0.025000000000 395.757697690820 202.254248593736 -118.765313660389 -0.025000000000 395.757689449674
0.741000000000 199.921164621772 -117.511198600039 -0.025000000000 392.659076214679 199.921164621772 -117.511198622806 -0.025000000000 392.659067593018
0.742000000000 197.538753093921 -116.228085395894 -0.025000000000 389.454321006591 197.538753093921 -116.228085419024 -0.025000000000 389.454311993135
0.743000000000 195.107601834581 -114.916290621118 -0.025000000000 386.144227679023 195.107601834581 -114.916290644469 -0.025000000000 386.144218266083
0.744000000000 192.628310693946 -113.576137947994 -0.025000000000 382.729617827174 192.628310693946 -113.576137971492 -0.025000000000 382.729608018558
0.745000000000 190.101491400006 -112.207958045733 -0.025000000000 379.211338826179 190.101491400006 -112.207958069339 -0.025000000000 379.211328613759
0.746000000000 187.527767407614 -110.812088498781 -0.025000000000 375.590263622179 187.527767407614 -110.812088522433 -0.025000000000 375.590252999263
0.747000000000 184.907773744651 -109.388873723603 -0.025000000000 371.867290516826 184.907773744651 -109.388873747179 -0.025000000000 371.867279479400
0.748000000000 182.242156855352 -107.938664883660 -0.025000000000 368.043342945760 182.242156855352 -107.938664907254 -0.025000000000 368.043331485959
0.749000000000 179.531574440796 -106.461819802770 -0.025000000000 364.119369250719 179.531574440796 -106.461819826390 -0.025000000000 364.119357365130
0.750000000000 176.776695296636 -104.958702876853 -0.025000000000 360.096342445637 176.776695296636 -104.958702900471 -0.025000000000 360.096330137136
0.751000000000 173.978199148077 -103.429684983965 -0.025000000000 355.975259976518 173.978199148077 -103.429685007675 -0.025000000000 355.975247251783
0.752000000000 171.136776482171 -101.875143392822 -0.025000000000 351.757143475380 171.136776482171 -101.875143416611 -0.025000000000 351.757130335057
0.753000000000 168.253128377442 -100.295461669750 -0.025000000000 347.443038508248 168.253128377442 -100.295461693650 -0.025000000000 347.443024957952
0.754000000000 165.327966330911 -98.691029583957 -0.025000000000 343.034014317093 165.327966330911 -98.691029607911 -0.025000000000 343.034000357134
0.755000000000 162.362012082544 -97.062243011480 -0.025000000000 338.531163556177 162.362012082544 -97.062243035469 -0.025000000000 338.531149195121
0.756000000000 159.355997437171 -95.409503837390 -0.025000000000 333.935602022325 159.355997437171 -95.409503861429 -0.025000000000 333.935587269963
0.757000000000 156.310664083925 -93.733219856713 -0.025000000000 329.248468379746 156.310664083925 -93.733219880906 -0.025000000000 329.248453239185
0.758000000000 153.226763413242 -92.033804673748 -0.025000000000 324.470923879053 153.226763413242 -92.033804698113 -0.025000000000 324.470908357570
0.759000000000 150.105056331469 -90.311677600118 -0.025000000000 319.604152070805 150.105056331469 -90.311677624682 -0.025000000000 319.604136169833
0.760000000000 146.946313073117 -88.567263551208 -0.025000000000 314.649358513458 146.946313073117 -88.567263576036 -0.025000000000 314.649342225441
0.761000000000 143.751313010818 -86.800992941368 -0.025000000000 309.607770475940 143.751313010818 -86.800992966453 -0.025000000000 309.607753802361
0.762000000000 140.520844463031 -85.013301577715 -0.025000000000 304.480636634895 140.520844463031 -85.013301603165 -0.025000000000 304.480619577618
0.763000000000 137.255704499531 -83.204630552610 -0.025000000000 299.269226766571 137.255704499531 -83.204630578371 -0.025000000000 299.269209325767
0.764000000000 133.956698744747 -81.375426134783 -0.025000000000 293.974831433566 133.956698744747 -81.375426160850 -0.025000000000 293.974813618319
0.765000000000 130.624641178985 -79.526139659299 -0.025000000000 288.598761666406 130.624641178985 -79.526139685618 -0.025000000000 288.598743468909
0.766000000000 127.260353937591 -77.657227416122 -0.025000000000 283.142348640098 127.260353937591 -77.657227442559 -0.025000000000 283.142330055504
0.767000000000 123.864667108100 -75.769150537571 -0.025000000000 277.606943345696 123.864667108100 -75.769150564010 -0.025000000000 277.606924382290
0.768000000000 120.438418525427 -73.862374884545 -0.025000000000 271.993916256990 120.438418525427 -73.862374910884 -0.025000000000 271.993896911927
0.769000000000 116.982453565141 -71.937370931551 -0.025000000000 266.304656992370 116.982453565141 -71.937370957681 -0.025000000000 266.304637276825
0.770000000000 113.497624934885 -69.994613650668 -0.025000000000 260.540573971989 113.497624934885 -69.994613676490 -0.025000000000 260.540553894360
0.771000000000 109.984792463977 -68.034582394306 -0.025000000000 254.703094070268 109.984792463977 -68.034582419749 -0.025000000000 254.703073627153
0.772000000000 106.444822891266 -66.057760776942 -0.025000000000 248.793662263865 106.444822891266 -66.057760801832 -0.025000000000 248.793641458836
0.773000000000 102.878589651275 -64.064636555851 -0.025000000000 242.813741275157 102.878589651275 -64.064636580168 -0.025000000000 242.813720107664
0.774000000000 99.286972658693 -62.055701510667 -0.025000000000 236.764811211361 99.286972658693 -62.055701534240 -0.025000000000 236.764789677287
0.775000000000 95.670858091271 -60.031451322125 -0.025000000000 230.648369199353 95.670858091271 -60.031451344924 -0.025000000000 230.648347305579
0.776000000000 92.031138171167 -57.992385449708 -0.025000000000 224.465929016302 92.031138171167 -57.992385471652 -0.025000000000 224.465906762034
0.777000000000 88.368710944812 -55.939007008446 -0.025000000000 218.219020716177 88.368710944812 -55.939007029396 -0.025000000000 218.218998096204
0.778000000000 84.684480061321 -53.871822644756 -0.025000000000 211.909190252263 84.684480061321 -53.871822664789 -0.025000000000 211.909167276293
0.779000000000 80.979354549535 -51.791342411446 -0.025000000000 205.537999095714 80.979354549535 -51.791342430473 -0.025000000000 205.537975779226
0.780000000000 77.254248593735 -49.698079641864 -0.025000000000 199.107023850327 77.254248593735 -49.698079659700 -0.025000000000 199.107000202842
0.781000000000 73.510081308074 -47.592550823247 -0.025000000000 192.617855863546 73.510081308074 -47.592550839828 -0.025000000000 192.617831892105
0.782000000000 69.747776509805 -45.475275469274 -0.025000000000 186.072100833840 69.747776509805 -45.475275484389 -0.025000000000 186.072076539163
0.783000000000 65.968262491341 -43.346775991896 -0.025000000000 179.471378414535 65.968262491341 -43.346776005364 -0.025000000000 179.471353802229
0.784000000000 62.172471791212 -41.207577572431 -0.025000000000 172.817321814220 62.172471791212 -41.207577584335 -0.025000000000 172.817296891498
0.785000000000 58.361340963974 -39.058208031984 -0.025000000000 166.111577393784 58.361340963974 -39.058208042239 -0.025000000000 166.111552172807
0.786000000000 54.535810349134 -36.899197701218 -0.025000000000 159.355804260222 54.535810349134 -36.899197709973 -0.025000000000 159.355778754063
0.787000000000 50.696823839126 -34.731079289501 -0.025000000000 152.551673857296 50.696823839126 -34.731079296719 -0.025000000000 152.551648083121
0.788000000000 46.845328646429 -32.554387753471 -0.025000000000 145.700869553150 46.845328646429 -32.554387759265 -0.025000000000 145.700843514204
0.789000000000 42.982275069850 -30.369660165037 -0.025000000000 138.805086224976 42.982275069850 -30.369660169360 -0.025000000000 138.805059929367
0.790000000000 39.108616260055 -28.177435578869 -0.025000000000 131.866029840854 39.108616260055 -28.177435581582 -0.025000000000 131.866003312929
0.791000000000 35.225307984394 -25.978254899399 -0.025000000000 124.885417038844 35.225307984394 -25.978254900726 -0.025000000000 124.885390270438
0.792000000000 31.333308391074 -23.772660747350 -0.025000000000 117.864974703448 31.333308391074 -23.772660747432 -0.025000000000 117.864947714914
0.793000000000 27.433577772759 -21.561197325861 -0.025000000000 110.806439539549 27.433577772759 -21.561197324926 -0.025000000000 110.806412339035
0.794000000000 23.527078329626 -19.344410286211 -0.025000000000 103.711557643919 23.527078329626 -19.344410284031 -0.025000000000 103.711530215537
0.795000000000 19.614773931959 -17.122846593188 -0.025000000000 96.582084074416 19.614773931959 -17.122846589737 -0.025000000000 96.582056423001
0.796000000000 15.697629882326 -14.897054390128 -0.025000000000 89.419782416967 15.697629882326 -14.897054385324 -0.025000000000 89.419754541558
0.797000000000 11.776612677408 -12.667582863681 -0.025000000000 82.226424350444 11.776612677408 -12.667582857703 -0.025000000000 82.226396259970
0.798000000000 7.852689769530 -10.434982108295 -0.025000000000 75.003789209553 7.852689769530 -10.434982101625 -0.025000000000 75.003760918524
0.799000000000 3.926829327953 -8.199802990497 -0.025000000000 67.753663545818 3.926829327953 -8.199802983108 -0.025000000000 67.753635054890
0.800000000000 -0.000000000002 -5.962597012969 -0.024999999999 60.477840686805 -0.000000000002 -5.962597004968 -0.025000000000 60.477812000708
0.801000000000 -3.926829327957 -3.723916178478 -0.024999990619 53.178120293650 -3.926829327957 -3.723916169934 -0.024999999988 53.178091451509
0.802000000000 -7.852689769534 -1.484312856473 -0.024927100041 45.856307915466 -7.852689769534 -1.484312847462 -0.024927100041 45.856278934852
0.803000000000 -11.776612677413 0.755651613981 0.203016295607 38.514209597877 -11.776612677413 0.755651623509 0.203016300091 38.514180477317
0.804000000000 -15.697629882331 2.995381308046 1.908348124636 31.153612177500 -15.697629882331 2.995381318137 1.908348128306 31.153582927278
0.805000000000 -19.614773931963 5.234394221724 3.966154240119 23.776348131024 -19.614773931963 5.234394232253 3.966154250028 23.776318755627
0.806000000000 -23.527078329631 7.472134150690 6.096944349599 16.384248961975 -23.527078329631 7.472134161330 6.096944359808 16.384219470007
0.807000000000 -27.433577772763 9.708042763747 8.257292936528 8.979146835407 -27.433577772763 9.708042774407 8.257292946876 8.979117260093
0.808000000000 -31.333308391078 11.941565228767 10.432515147045 1.562876006257 -31.333308391078 11.941565239523 10.432515157551 1.562846328005
0.809000000000 -35.225307984398 14.172148571209 12.615698299577 -5.862727237215 -35.225307984398 14.172148581842 12.615698306429 -5.862756975980
0.810000000000 -39.108616260060 16.399241261047 14.802893865628 -13.295824809405 -39.108616260060 16.399241271625 14.802893875142 -13.295854580636
0.811000000000 -42.982275069854 18.622293049426 16.991526924933 -20.734577144019 -42.982275069854 18.622293059969 16.991526935054 -20.734606947740
0.812000000000 -46.845328646433 20.840754936092 19.179745717247 -28.177143555810 -46.845328646433 20.840754946601 19.179745727526 -28.177173344008
0.813000000000 -50.696823839131 23.054079208845 21.366115428089 -35.621682629474 -50.696823839131 23.054079219165 21.366115438252 -35.621712343387
0.814000000000 -54.535810349138 25.261719522675 23.549458692355 -43.066352626061 -54.535810349138 25.261719532868 23.549458702424 -43.066382224779
0.815000000000 -58.361340963979 27.463131000950 25.728765920978 -50.509311901399 -58.361340963979 27.463131011376 25.728765931296 -50.509341312714
0.816000000000 -62.172471791216 29.657770349003 27.903141773926 -57.948719333051 -62.172471791216 29.657770360035 27.903141784855 -57.948748513691
0.817000000000 -65.968262491346 31.845095974792 30.071771633439 -65.382734753521 -65.968262491346 31.845095986461 30.071771645010 -65.382763701184
0.818000000000 -69.747776509809 34.024568113645 32.233899758449 -72.809519388040 -69.747776509809 34.024568125886 32.233899770594 -72.809548110543
0.819000000000 -73.510081308078 36.195648955341 34.388814574256 -80.227236295696 -73.510081308078 36.195648968246 34.388814587068 -80.227264826095
0.820000000000 -77.254248593739 38.357802772533 36.535838488775 -87.634050812953 -77.254248593739 38.357802786106 36.535838502256 -87.634079239976
0.821000000000 -80.979354549540 40.510496049841 38.674320674748 -95.028130998790 -80.979354549540 40.510496064287 38.674320689101 -95.028159307467
0.822000000000 -84.684480061325 42.653197613231 40.803631850618 -102.407648080869 -84.684480061325 42.653197628660 40.803631865954 -102.407676162429
0.823000000000 -88.368710944816 44.785378759386 42.923160441537 -109.770776902234 -88.368710944816 44.785378775872 42.923160457927 -109.770804635818
0.824000000000 -92.031138171172 46.906513384907 45.032309714204 -117.115696368122 -92.031138171172 46.906513402741 45.032309731939 -117.115723691364
0.825000000000 -95.670858091274 49.016078115148 47.130495612065 -124.440589892574 -95.670858091274 49.016078134583 47.130495631398 -124.440616776898
0.826000000000 -99.286972658697 51.113552432637 49.217145102958 -131.743645844528 -99.286972658697 51.113552453914 49.217145124128 -131.743672211590
0.827000000000 -102.878589651279 53.198418804941 51.291694907406 -139.023057993169 -102.878589651279 53.198418828466 51.291694930817 -139.023083763709
0.828000000000 -106.444822891270 55.270162811925 53.353590513680 -146.277025952301 -106.444822891270 55.270162838053 53.353590539687 -146.277051044091
0.829000000000 -109.984792463981 57.328273272363 55.402285411594 -153.503755623581 -109.984792463981 57.328273301354 55.402285440455 -153.503779888001
0.830000000000 -113.497624934889 59.372242369796 57.437240495005 -160.701459638400 -113.497624934889 59.372242401577 57.437240526649 -160.701482906188
0.831000000000 -116.982453565146 61.401565777636 59.457923595865 -167.868357798278 -116.982453565146 61.401565812224 59.457923630308 -167.868380027394
0.832000000000 -120.438418525431 63.415742783443 61.463809121726 -175.002677513623 -120.438418525431 63.415742820964 61.463809159095 -175.002698541523
0.833000000000 -123.864667108104 65.414276412371 63.454377775415 -182.102654240734 -123.864667108104 65.414276452833 63.454377815718 -182.102673773511
0.834000000000 -127.260353937595 67.396673549668 65.429116340320 -189.166531916846 -127.260353937595 67.396673592969 65.429116383456 -189.166550146327
0.835000000000 -130.624641178989 69.362445062293 67.387517518630 -196.192563393211 -130.624641178989 69.362445108387 67.387517564554 -196.192580879715
0.836000000000 -133.956698744751 71.311105919550 69.329079812437 -203.179010865983 -133.956698744751 71.311105968858 69.329079861568 -203.179027867348
0.837000000000 -137.255704499535 73.242175312695 71.253307439755 -210.124146304827 -137.255704499535 73.242175365232 71.253307492109 -210.124162974021
0.838000000000 -140.520844463034 75.155176773574 73.159710279250 -217.026251879199 -140.520844463034 75.155176829745 73.159710335229 -217.026268444591
0.839000000000 -143.751313010822 77.049638292117 75.047803838453 -223.883620382062 -143.751313010822 77.049638351637 75.047803897776 -223.883636987005
0.840000000000 -146.946313073120 78.925092432796 76.917109241503 -230.694555651069 -146.946313073120 78.925092494727 76.917109303233 -230.694572378062
0.841000000000 -150.105056331473 80.781076449969 78.767153233029 -237.457372986953 -150.105056331473 80.781076513978 78.767153296836 -237.457390031304
0.842000000000 -153.226763413246 82.617132401992 80.597468195364 -244.170399569199 -153.226763413246 82.617132467932 80.597468252360 -244.170417018811
0.843000000000 -156.310664083928 84.432807264237 82.407592176998 -250.831974868702 -156.310664083928 84.432807331517 82.407592236438 -250.831992801684
0.844000000000 -159.355997437174 86.227653040836 84.197068930254 -257.440451057442 -159.355997437174 86.227653109187 84.197068991720 -257.440469609114
0.845000000000 -162.362012082548 88.001226875241 85.965447956759 -263.994193415027 -162.362012082548 88.001226944439 85.965448019901 -263.994212616905
0.846000000000 -165.327966330915 89.753091159460 87.712284559297 -270.491580732026 -165.327966330915 89.753091229502 87.712284624004 -270.491600640736
0.847000000000 -168.253128377445 91.482813642053 89.437139899050 -276.931005709925 -168.253128377445 91.482813711730 89.437139964024 -276.931026408538
0.848000000000 -171.136776482174 93.189967534724 91.139581057184 -283.310875357662 -171.136776482174 93.189967603615 91.139581121924 -283.310896872430
0.849000000000 -173.978199148080 94.874131617722 92.819181100209 -289.629611384717 -173.978199148080 94.874131685354 92.819181164174 -289.629633763453
0.850000000000 -176.776695296639 96.534890343642 94.475519148085 -295.885650590412 -176.776695296639 96.534890410010 94.475519211211 -295.885673888559
0.851000000000 -179.531574440799 98.171833940100 96.108180444981 -302.077445249677 -179.531574440799 98.171834005327 96.108180507339 -302.077469476078
0.852000000000 -182.242156855354 99.784558510683 97.716756431622 -308.203463494871 -182.242156855354 99.784558574678 97.716756493077 -308.203488690730
0.853000000000 -184.907773744654 101.372666134717 99.300844819371 -314.262189693709 -184.907773744654 101.372666197591 99.300844879993 -314.262215903362
0.854000000000 -187.527767407616 102.935764965408 100.860049665239 -320.252124823226 -187.527767407616 102.935765026215 100.860049724051 -320.252152061873
0.855000000000 -190.101491400009 104.473469326521 102.393981447711 -326.171786839648 -190.101491400009 104.473469384546 102.393981503969 -326.171815163748
0.856000000000 -192.628310693949 105.985399807511 103.902257143016 -332.019711043966 -192.628310693949 105.985399862159 103.902257196102 -332.019740488571
0.857000000000 -195.107601834584 107.471183357216 105.384500301754 -337.794450443393 -195.107601834584 107.471183407643 105.384500350802 -337.794481060672
0.858000000000 -197.538753093924 108.930453375834 106.840341125371 -343.494576108367 -197.538753093924 108.930453421253 106.840341169576 -343.494607929628
0.859000000000 -199.921164621774 110.362849805371 108.269416542541 -349.118677525002 -199.921164621774 110.362849845437 108.269416581539 -349.118710531971
0.860000000000 -202.254248593738 111.768019218541 109.671370285241 -354.665362943254 -202.254248593738 111.768019252939 109.671370318703 -354.665397141647
0.861000000000 -204.537429356257 113.145614905898 111.045852964203 -360.133259720162 -204.537429356257 113.145614935090 111.045852992577 -360.133295096124
0.862000000000 -206.770143568642 114.495296961452 112.392522143856 -365.521014658578 -206.770143568642 114.495296985778 112.392522167468 -365.521051233993
0.863000000000 -208.951840342069 115.816732366454 113.711042416358 -370.827294341033 -208.951840342069 115.816732386257 113.711042435539 -370.827332085742
0.864000000000 -211.081981375505 117.109595071620 115.001085474877 -376.050785458687 -211.081981375505 117.109595087328 115.001085490045 -376.050824347565
0.865000000000 -213.160041088524 118.373566077589 116.262330185861 -381.190195135391 -213.160041088524 118.373566088386 116.262330196193 -381.190235091428
0.866000000000 -215.185506750987 119.608333513574 117.494462660163 -386.244251246650 -215.185506750987 119.608333519469 117.494462665660 -386.244292296119
0.867000000000 -217.157878609549 120.813592714371 118.697176323139 -391.211702733517 -217.157878609549 120.813592715657 118.697176324086 -391.211744889595
0.868000000000 -219.076670010967 121.989046295485 119.870171983408 -396.091319911167 -219.076670010967 121.989046291392 119.870171979032 -396.091363233415
0.869000000000 -220.941407522175 123.134404226557 121.013157900420 -400.881894772452 -220.941407522175 123.134404216600 121.013157890231 -400.881939351343
0.870000000000 -222.751631047093 124.249383902817 122.125849850510 -405.582241285753 -222.751631047093 124.249383885423 122.125849832933 -405.582287176480
0.871000000000 -224.506893940155 125.333710214971 123.207971191792 -410.191195687743 -224.506893940155 125.333710191387 123.207971168066 -410.191243004659
0.872000000000 -226.206763116506 126.387115616972 124.259252927327 -414.707616770482 -226.206763116506 126.387115587894 124.259252898144 -414.707665587486
0.873000000000 -227.850819158862 127.409340192019 125.279433766869 -419.130386162907 -227.850819158862 127.409340158007 125.279433732785 -419.130436554417
0.874000000000 -229.438656420996 128.400131716758 126.268260187127 -423.458408606883 -229.438656420996 128.400131677208 126.268260147536 -423.458460627537
0.875000000000 -230.969883127823 129.359245723468 127.225486490307 -427.690612227312 -230.969883127823 129.359245679398 127.225486446222 -427.690665913094
0.876000000000 -232.444121472064 130.286445560423 128.150874861102 -431.825948796692 -232.444121472064 130.286445511900 128.150874812588 -431.826004204978
0.877000000000 -233.861007707468 131.181502450238 129.044195421916 -435.863393993635 -233.861007707468 131.181502397610 129.044195369318 -435.863451320797
0.878000000000 -235.220192238557 132.044195546270 129.905226286368 -439.801947655608 -235.220192238557 132.044195489898 129.905226230043 -439.802006975360
0.879000000000 -236.521339706887 132.874311987291 130.733753611280 -443.640634025815 -236.521339706887 132.874311927918 130.733753551969 -443.640695370232
0.880000000000 -237.764129073789 133.671646949772 131.529571646484 -447.378501993778 -237.764129073789 133.671646886972 131.529571583760 -447.378565431512
0.881000000000 -238.948253699583 134.436003698595 132.292482783220 -451.014625330054 -238.948253699583 134.436003632691 132.292482717405 -451.014690936991
0.882000000000 -240.073421419236 135.167193635520 133.022297600476 -454.548102914823 -240.073421419236 135.167193565234 133.022297530294 -454.548170764637
0.883000000000 -241.139354614450 135.865036345762 133.718834909589 -457.978058960151 -241.139354614450 135.865036270437 133.718834834381 -457.978129133841
0.884000000000 -242.145790282158 136.529359642377 134.381921796792 -461.303643225977 -242.145790282158 136.529359561755 134.381921716301 -461.303715713717
0.885000000000 -243.092480099420 137.159999608979 135.011393664250 -464.524031230046 -243.092480099420 137.159999521626 135.011393577043 -464.524106132159
0.886000000000 -243.979190484687 137.756800639983 135.607094268730 -467.638424451312 -243.979190484687 137.756800544006 135.607094172918 -467.638501791051
0.887000000000 -244.805702655442 138.319615479070 136.168875758630 -470.646050526772 -244.805702655442 138.319615374582 136.168875654325 -470.646130348679
0.888000000000 -245.571812682173 138.848305255476 136.696598708936 -473.546163442201 -245.571812682173 138.848305141088 136.696598594750 -473.546245809402
0.889000000000 -246.277331538694 139.342739518367 137.190132154368 -476.338043716062 -246.277331538694 139.342739394485 137.190132030706 -476.338128728025
0.890000000000 -246.922085148785 139.802796268950 137.649353620379 -479.020998577248 -246.922085148785 139.802796135919 137.649353487586 -479.021086314986
0.891000000000 -247.505914429140 140.228361990512 138.074149152159 -481.594362135742 -247.505914429140 140.228361848753 138.074149010654 -481.594452580294
0.892000000000 -248.028675328620 140.619331676578 138.464413341864 -484.057495547001 -248.028675328620 140.619331526426 138.464413191981 -484.057588646747
0.893000000000 -248.490238863795 140.975608856688 138.820049353540 -486.409787169640 -248.490238863795 140.975608699659 138.820049196792 -486.409883116874
0.894000000000 -248.890491150770 141.297105620254 139.140968946212 -488.650652716231 -248.890491150770 141.297105457013 139.140968783264 -488.650751599245
0.895000000000 -249.229333433282 141.583742638266 139.427092494911 -490.779535397467 -249.229333433282 141.583742468770 139.427092325719 -490.779637271707
0.896000000000 -249.506682107068 141.835449182797 139.678349009557 -492.795906059622 -249.506682107068 141.835449007739 139.678348834812 -492.796011023382
0.897000000000 -249.722468740493 142.052163144602 139.894676152027 -494.699263314980 -249.722468740493 142.052162963048 139.894675970797 -494.699371537961
0.898000000000 -249.876640091433 142.233831048238 140.076020250805 -496.489133665599 -249.876640091433 142.233830861725 140.076020064624 -496.489245199668
0.899000000000 -249.969158120415 142.380408065418 140.222336313938 -498.165071620081 -249.969158120415 142.380407873301 140.222336122163 -498.165186888124
0.900000000000 -250.000000000000 142.491858025992 140.333588039689 -499.726659803566 -250.000000000000 142.491857828026 140.333587842074 -499.726779123138
0.901000000000 -249.969158120415 142.568153426890 140.409747825211 -501.173509060613 -249.969158120415 142.568153221253 140.409747619939 -501.173632409918
0.902000000000 -249.876640091433 142.609275438971 140.450796773199 -502.505258551246 -249.876640091433 142.609275225259 140.450796559866 -502.505386128222
0.903000000000 -249.722468740492 142.615213911553 140.456724696280 -503.721575839889 -249.722468740492 142.615213690592 140.456724475489 -503.721707649104
0.904000000000 -249.506682107068 142.585967374981 140.427530119511 -504.822156977560 -249.506682107068 142.585967144433 140.427529883983 -504.822293013706
0.905000000000 -249.229333433282 142.521543041020 140.363220280757 -505.806726576708 -249.229333433282 142.521542800312 140.363220040477 -505.806867380502
0.906000000000 -248.890491150770 142.421956801011 140.263811128905 -506.675037879162 -248.890491150770 142.421956551301 140.263810879639 -506.675183885794
0.907000000000 -248.490238863795 142.287233221987 140.129327320088 -507.426872817074 -248.490238863795 142.287232963246 140.129327061808 -507.427024551860
0.908000000000 -248.028675328619 142.117405540607 139.959802211807 -508.062042066541 -248.028675328619 142.117405272777 139.959801944454 -508.062199057471
0.909000000000 -247.505914429139 141.912515654939 139.755277854948 -508.580385094584 -247.505914429139 141.912515380248 139.755277580747 -508.580547476460
0.910000000000 -246.922085148784 141.672614114151 139.515804983789 -508.981770198577 -246.922085148784 141.672613832991 139.515804703132 -508.981938055464
0.911000000000 -246.277331538693 141.397760106044 139.241443003902 -509.266094538598 -246.277331538693 141.397759820261 139.241442718632 -509.266267695522
0.912000000000 -245.571812682172 141.088021442346 138.932259977898 -509.433284163067 -245.571812682172 141.088021153095 138.932259689166 -509.433462560927
0.913000000000 -244.805702655441 140.743474542179 138.588332609400 -509.483294026732 -244.805702655441 140.743474252885 138.588332320626 -509.483477471052
0.914000000000 -243.979190484686 140.364204412916 138.209746224489 -509.416108002140 -243.979190484686 140.364204124967 138.209745937058 -509.416296617631
0.915000000000 -243.092480099419 139.950304629648 137.796594751838 -509.231738883046 -243.092480099419 139.950304345062 137.796594467764 -509.231932978817
0.916000000000 -242.145790282157 139.501877311557 137.348980699814 -508.930228381699 -242.145790282157 139.501877032372 137.348980421133 -508.930428294017
0.917000000000 -241.139354614449 139.019033097090 136.867015132483 -508.511647118383 -241.139354614449 139.019032825766 136.867014861649 -508.511852757863
0.918000000000 -240.073421419235 138.501891116586 136.350817643136 -507.976094603961 -240.073421419235 138.501890856170 136.350817383190 -507.976305797217
0.919000000000 -238.948253699582 137.950578962797 135.800516325810 -507.323699215482 -238.948253699582 137.950578714432 135.800516077893 -507.323915999488
0.920000000000 -237.764129073788 137.365232659566 135.216247745050 -506.554618164102 -237.764129073788 137.365232424556 135.216247510463 -506.554840481121
0.921000000000 -236.521339706885 136.745996628027 134.598156903303 -505.669037456760 -236.521339706885 136.745996408178 134.598156683848 -505.669265102962
0.922000000000 -235.220192238556 136.093023651211 133.946397206811 -504.667171849878 -235.220192238556 136.093023446602 133.946397002566 -504.667404783973
0.923000000000 -233.861007707466 135.406474836170 133.261130429147 -503.549264796529 -233.861007707466 135.406474648574 133.261130241881 -503.549502990773
0.924000000000 -232.444121472062 134.686519574350 132.542526673103 -502.315588386582 -232.444121472062 134.686519403585 132.542526502633 -502.315831471780
0.925000000000 -230.969883127821 133.933335499738 131.790764330488 -500.966443279065 -230.969883127821 133.933335348867 131.790764179871 -500.966691101386
0.926000000000 -229.438656420994 133.147108445085 131.006030040134 -499.502158628317 -229.438656420994 133.147108312728 131.006029907990 -499.502410833676
0.927000000000 -227.850819158860 132.328032395866 130.188518643784 -497.923092002758 -227.850819158860 132.328032281231 130.188518529322 -497.923348362390
0.928000000000 -226.206763116504 131.476309442733 129.338433140618 -496.229629296534 -226.206763116504 131.476309346784 129.338433044797 -496.229889748204
0.929000000000 -224.506893940153 130.592149731412 128.455984639402 -494.422184634251 -224.506893940153 130.592149654586 128.455984562657 -494.422449163924
0.930000000000 -222.751631047091 129.675771410853 127.541392309059 -492.501200268917 -222.751631047091 129.675771352651 127.541392250890 -492.501468694956
0.931000000000 -220.941407522172 128.727400579693 126.594883327745 -490.467146472922 -220.941407522172 128.727400540283 126.594883288317 -490.467418762242
0.932000000000 -219.076670010965 127.747271229992 125.616692829406 -488.320521421574 -219.076670010965 127.747271211650 125.616692810989 -488.320797424895
0.933000000000 -217.157878609547 126.735625189923 124.607063849516 -486.061851070615 -217.157878609547 126.735625194877 124.607063854329 -486.062130673201
0.934000000000 -215.185506750985 125.692712063822 123.566247268410 -483.691689026100 -215.185506750985 125.692712095661 123.566247300032 -483.691972095886
0.935000000000 -213.160041088522 124.618789170822 122.494501753468 -481.210616408136 -213.160041088522 124.618789230887 122.494501813234 -481.210902604533
0.936000000000 -211.081981375502 123.514121481225 121.392093699325 -478.619241707115 -211.081981375502 123.514121573076 121.392093790781 -478.619531063697
0.937000000000 -208.951840342066 122.378981551196 120.259297166707 -475.918200633929 -208.951840342066 122.378981675647 120.259297290661 -475.918493278751
0.938000000000 -206.770143568639 121.213649455401 119.096393819553 -473.108155962727 -206.770143568639 121.213649611831 119.096393975381 -473.108451990121
0.939000000000 -204.537429356254 120.018412717980 117.903672860847 -470.189797367760 -204.537429356254 120.018412905956 117.903673048108 -470.190097019915
0.940000000000 -202.254248593735 118.793566241725 116.681430967046 -467.163841252932 -202.254248593735 118.793566458036 116.681431182531 -467.164144573235
0.941000000000 -199.921164621771 117.539412235073 115.429972220782 -464.031030575074 -199.921164621771 117.539412477824 115.429972462593 -464.031337452086
0.942000000000 -197.538753093921 116.256260137733 114.149608042676 -460.792134660751 -197.538753093921 116.256260408584 114.149608312459 -460.792445058284
0.943000000000 -195.107601834581 114.944426544207 112.840657121576 -457.447949016315 -195.107601834581 114.944426839427 112.840657415599 -457.448262950042
0.944000000000 -192.628310693945 113.604235125814 111.503445343897 -453.999295131689 -192.628310693945 113.604235443044 111.503445659796 -453.999612525919
0.945000000000 -190.101491400006 112.236016550717 110.138305721604 -450.447020277402 -190.101491400006 112.236016890521 110.138306059930 -450.447340988039
0.946000000000 -187.527767407613 110.840108402302 108.745578319275 -446.791997296005 -187.527767407613 110.840108761510 108.745578676853 -446.792321442443
0.947000000000 -184.907773744651 109.416855096007 107.325610180394 -443.035124386348 -184.907773744651 109.416855472450 107.325610555046 -443.035452141629
0.948000000000 -182.242156855351 107.966607794363 105.878755252748 -439.177324882034 -182.242156855351 107.966608185219 105.878755641641 -439.177656325861
0.949000000000 -179.531574440795 106.489724320129 104.405374312894 -435.219547023598 -179.531574440795 106.489724724454 104.405374715068 -435.219882227409
0.950000000000 -176.776695296635 104.986569068303 102.905834890587 -431.162763724490 -176.776695296635 104.986569487494 102.905835307417 -431.163102847063
0.951000000000 -173.978199148076 103.457512915807 101.380511192107 -427.007972331190 -173.978199148076 103.457513346425 101.380511620140 -427.008315196774
0.952000000000 -171.136776482170 101.902933130581 99.829784024346 -422.756194376830 -171.136776482170 101.902933570694 99.829784461628 -422.756541170361
0.953000000000 -168.253128377441 100.323213277835 98.254040717582 -418.408475329288 -168.253128377441 100.323213728285 98.254041164925 -418.408826702227
0.954000000000 -165.327966330911 98.718743125927 96.653675049586 -413.965884333507 -165.327966330911 98.718743584324 96.653675504572 -413.966240340296
0.955000000000 -162.362012082544 97.089918549877 95.029087169296 -409.429513947085 -162.362012082544 97.089919014520 95.029087630191 -409.429874621612
0.956000000000 -159.355997437170 95.437141433852 93.380683521626 -404.800479871149 -159.355997437170 95.437141904717 93.380683988364 -404.800845511377
0.957000000000 -156.310664083924 93.760819571950 91.708876773047 -400.079920674970 -156.310664083924 93.760820052278 91.708877248811 -400.080291260743
0.958000000000 -153.226763413242 92.061366567514 90.014085738476 -395.268997514947 -153.226763413242 92.061367054158 90.014086220071 -395.269372923703
0.959000000000 -150.105056331469 90.339201731306 88.296735310197 -390.368893848154 -150.105056331469 90.339202220654 88.296735793956 -390.369274039803
0.960000000000 -146.946313073116 88.594749977758 86.557256388482 -385.380815140291 -146.946313073116 88.594750471021 86.557256875539 -385.381199890979
0.961000000000 -143.751313010817 86.828441720402 84.796085815531 -380.305988568281 -143.751313010817 86.828442218688 84.796086306901 -380.306377683052
0.962000000000 -140.520844463030 85.040712765279 83.013666312126 -375.145662717604 -140.520844463030 85.040713268251 83.013666807375 -375.146056531572
0.963000000000 -137.255704499531 83.232004204164 81.210446419592 -369.901107273942 -137.255704499531 83.232004710707 81.210446917490 -369.901505965007
0.964000000000 -133.956698744747 81.402762304621 79.386880444885 -364.573612710040 -133.956698744747 81.402762820228 79.386880950771 -364.574016617847
0.965000000000 -130.624641178985 79.553438400983 77.543428413938 -359.164489967318 -130.624641178985 79.553438928300 77.543428930287 -359.164899575576
0.966000000000 -127.260353937590 77.684488782365 75.680556030553 -353.675070132439 -127.260353937590 77.684489317290 75.680556563718 -353.675485766179
0.967000000000 -123.864667108100 75.796374580169 73.798734644752 -348.106704108844 -123.864667108100 75.796375129164 73.798735191894 -348.107126284723
0.968000000000 -120.438418525426 73.889561654474 71.898441231678 -342.460762283263 -120.438418525426 73.889562216225 71.898441791484 -342.461191394403
0.969000000000 -116.982453565141 71.964520478975 69.980158382817 -336.738634187818 -116.982453565141 71.964521052633 69.980158954434 -336.739070823567
0.970000000000 -113.497624934884 70.021726024878 68.044374312451 -330.941728157075 -113.497624934884 70.021726612914 68.044374898335 -330.942172922762
0.971000000000 -109.984792463976 68.061657643714 66.091582882417 -325.071470980628 -109.984792463976 68.061658238526 66.091583474988 -325.071924442055
0.972000000000 -106.444822891266 66.084798949142 64.122283649007 -319.129307550972 -106.444822891266 66.084799547081 64.122284244625 -319.129770352252
0.973000000000 -102.878589651275 64.091637697583 62.136981936557 -313.116700506909 -102.878589651275 64.091638292276 62.136982528869 -313.117173417877
0.974000000000 -99.286972658693 62.082665667816 60.136188943669 -307.035129872887 -99.286972658693 62.082666258441 60.136189531850 -307.035613239719
0.975000000000 -95.670858091270 60.058378539761 58.120421889598 -300.886092693771 -95.670858091270 60.058379120919 58.120422468268 -300.886586967755
0.976000000000 -92.031138171167 58.019275772057 56.090204209631 -294.671102665272 -92.031138171167 58.019276333647 56.090204768730 -294.671608397531
0.977000000000 -88.368710944812 55.965860478678 54.046065811426 -288.391689760616 -88.368710944812 55.965861026493 54.046066356719 -288.392207284657
0.978000000000 -84.684480061320 53.898639305384 51.988543408148 -282.049399853248 -84.684480061320 53.898639839886 51.988543940094 -282.049929967695
0.979000000000 -80.979354549535 51.818122303765 49.918180945694 -275.645794335050 -80.979354549535 51.818122818598 49.918181457963 -275.646337743024
0.980000000000 -77.254248593734 49.724822806490 47.835530153066 -269.182449731356 -77.254248593734 49.724823285142 47.835530629231 -269.183007079963
0.981000000000 -73.510081308073 47.619257299595 45.741151245539 -262.660957311947 -73.510081308073 47.619257734310 45.741151677892 -262.661529536849
0.982000000000 -69.747776509805 45.501945295754 43.635613829641 -256.082922698473 -69.747776509805 45.501945672238 43.635614203982 -256.083510297516
0.983000000000 -65.968262491341 43.373409205873 41.519498068492 -249.449965468215 -65.968262491341 43.373409512465 41.519498373250 -249.450568752762
0.984000000000 -62.172471791211 41.234174209760 39.393396192289 -242.763718754578 -62.172471791211 41.234174443802 39.393396424856 -242.764338371025
0.985000000000 -58.361340963973 39.084768127349 37.257914472651 -236.025828844432 -58.361340963973 39.084768291491 37.257914635700 -236.026465678791
0.986000000000 -54.535810349133 36.925721287714 35.113675824387 -229.237954771664 -54.535810349133 36.925721381069 35.113675917083 -229.238609637367
0.987000000000 -50.696823839125 34.757566398518 32.961323277632 -222.401767908317 -50.696823839125 34.757566415681 32.961323294666 -222.402441529652
0.988000000000 -46.845328646428 32.580838414300 30.801524673257 -215.518951552047 -46.845328646428 32.580838358731 30.801524618135 -215.519644675643
0.989000000000 -42.982275069849 30.396074404400 28.634979117430 -208.591200511179 -42.982275069849 30.396074274303 28.634978988456 -208.591913403377
0.990000000000 -39.108616260055 28.203813420491 26.462426024278 -201.620220686880 -39.108616260055 28.203813217303 26.462425822988 -201.620954101410
0.991000000000 -35.225307984393 26.004596363216 24.284658068992 -194.607728652761 -35.225307984393 26.004596099232 24.284657807690 -194.608483843687
0.992000000000 -31.333308391073 23.798965848202 22.102540235373 -187.555451231780 -31.333308391073 23.798965519616 22.102539910449 -187.556228958145
0.993000000000 -27.433577772758 21.587466071901 19.917038708014 -180.465125071411 -27.433577772758 21.587465676620 19.917038317606 -180.465926264553
0.994000000000 -23.527078329626 19.370642676188 17.729266351443 -173.338496216391 -23.527078329626 19.370642224526 17.729265906001 -173.339322951649
0.995000000000 -19.614773931958 17.149042612147 15.540557591943 -166.177319680691 -19.614773931958 17.149042096439 15.540557084256 -166.178175026385
0.996000000000 -15.697629882325 14.923214002257 13.352598745567 -158.983359018120 -15.697629882325 14.923213437270 13.352598190554 -158.984246188587
0.997000000000 -11.776612677408 12.693705999144 11.167671330948 -151.758385894853 -11.776612677408 12.693705385140 11.167670728998 -151.759309801779
0.998000000000 -7.852689769529 10.461068637353 8.989149885765 -144.504179666697 -7.852689769529 10.461067975315 8.989149235691 -144.505145326121
0.999000000000 -3.926829327952 8.225852666128 6.822656194514 -137.222526972354 -3.926829327952 8.225851971894 6.822655524733 -137.223542375287


==> trans.dat <==
  w	     mag	   phase
  1.00000000 -19.15754471  -2.73578703
  1.99900000 -19.18869257  -5.45530882
  2.99800000 -19.24009479  -8.14817627
  3.99700000 -19.31103068 -10.80200749
  4.99600000 -19.40053788 -13.40547396
  5.99500000 -19.50745355 -15.94854043
  6.99400000 -19.63046078 -18.42262723
  7.99300000 -19.76813655 -20.82069340
  8.99200000 -19.91899825 -23.13724639
  9.99100000 -20.08154602 -25.36828899
 10.99000000 -20.25429933 -27.51121733
 11.98900000 -20.43582686 -29.56468464
 12.98800000 -20.62476939 -31.52844479
 13.98700000 -20.81985604 -33.40318775
 14.98600000 -21.01991463 -35.19037667
 15.98500000 -21.22387685 -36.89209364
 16.98400000 -21.43077948 -38.51089887
 17.98300000 -21.63976235 -40.04970590
 18.98200000 -21.85006402 -41.51167384
 19.98100000 -22.06101593 -42.90011650
 20.98000000 -22.27203556 -44.21842737
 21.97900000 -22.48261909 -45.47001909
 22.97800000 -22.69233400 -46.65827562
 23.97700000 -22.90081175 -47.78651537
 24.97600000 -23.10774081 -48.85796369
 25.97500000 -23.31286012 -49.87573300
 26.97400000 -23.51595306 -50.84280920
 27.97300000 -23.71684193 -51.76204317
 28.97200000 -23.91538300 -52.63614628
 29.97100000 -24.11146200 -53.46768897
 30.97000000 -24.30499023 -54.25910176
 31.96900000 -24.49590097 -55.01267806
 32.96800000 -24.68414645 -55.73057814
 33.96700000 -24.86969508 -56.41483424
 34.96600000 -25.05252911 -57.06735603
 35.96500000 -25.23264256 -57.68993663
 36.96400000 -25.41003936 -58.28425870
 37.96300000 -25.58473187 -58.85190058
 38.96200000 -25.75673944 -59.39434238
 39.96100000 -25.92608730 -59.91297191
 40.96000000 -26.09280548 -60.40909042
 41.95900000 -26.25692802 -60.88391807
 42.95800000 -26.41849214 -61.33859920
 43.95700000 -26.57753762 -61.77420726
 44.95600000 -26.73410626 -62.19174946
 45.95500000 -26.88824140 -62.59217125
 46.95400000 -27.03998750 -62.97636034
 47.95300000 -27.18938980 -63.34515066
 48.95200000 -27.33649402 -63.69932591
 49.95100000 -27.48134613 -64.03962291
 50.95000000 -27.62399211 -64.36673479
 51.94900000 -27.76447782 -64.68131385
 52.94800000 -27.90284879 -64.98397432
 53.94700000 -28.03915014 -65.27529483
 54.94600000 -28.17342645 -65.55582082
 55.94500000 -28.30572170 -65.82606665
 56.94400000 -28.43607920 -66.08651766
 57.94300000 -28.56454150 -66.33763204
 58.94200000 -28.69115041 -66.57984259
 59.94100000 -28.81594688 -66.81355832
 60.94000000 -28.93897108 -67.03916596
 61.93900000 -29.06026230 -67.25703138
 62.93800000 -29.17985895 -67.46750086
 63.93700000 -29.29779861 -67.67090234
 64.93600000 -29.41411796 -67.86754652
 65.93500000 -29.52885284 -68.05772792
 66.93400000 -29.64203819 -68.24172585
 67.93300000 -29.75370813 -68.41980533
 68.93200000 -29.86389593 -68.59221793
 69.93100000 -29.97263401 -68.75920256
 70.93000000 -30.07995400 -68.92098621
 71.92900000 -30.18588669 -69.07778467
 72.92800000 -30.29046213 -69.22980311
 73.92700000 -30.39370955 -69.37723674
 74.92600000 -30.49565746 -69.52027134
 75.92500000 -30.59633362 -69.65908379
 76.92400000 -30.69576508 -69.79384259
 77.92300000 -30.79397817 -69.92470828
 78.92200000 -30.89099854 -70.05183390
 79.92100000 -30.98685119 -70.17536539
 80.92000000 -31.08156046 -70.29544195
 81.91900000 -31.17515005 -70.41219644
 82.91800000 -31.26764305 -70.52575566
 83.91700000 -31.35906195 -70.63624073
 84.91600000 -31.44942867 -70.74376733
 85.91500000 -31.53876455 -70.84844598
 86.91400000 -31.62709039 -70.95038235
 87.91300000 -31.71442645 -71.04967747
 88.91200000 -31.80079246 -71.14642796
 89.91100000 -31.88620766 -71.24072627
 90.91000000 -31.97069081 -71.33266086
 91.90900000 -32.05426016 -71.42231643
 92.90800000 -32.13693352 -71.50977406
 93.90700000 -32.21872826 -71.59511143
 94.90600000 -32.29966129 -71.67840296
 95.90500000 -32.37974911 -71.75971995
 96.90400000 -32.45900780 -71.83913075
 97.90300000 -32.53745305 -71.91670091
 98.90200000 -32.61510015 -71.99249327
 99.90100000 -32.69196402 -72.06656813
100.90000000 -32.76805921 -72.13898333
101.89900000 -32.84339992 -72.20979439
102.89800000 -32.91800000 -72.27905460
103.89700000 -32.99187295 -72.34681513
104.89600000 -33.06503196 -72.41312510
105.89500000 -33.13748990 -72.47803173
106.89400000 -33.20925933 -72.54158035
107.89300000 -33.28035251 -72.60381454
108.89200000 -33.35078140 -72.66477619
109.89100000 -33.42055768 -72.72450555
110.89000000 -33.48969276 -72.78304134
111.88900000 -33.55819779 -72.84042079
112.88800000 -33.62608364 -72.89667972
113.88700000 -33.69336093 -72.95185258
114.88600000 -33.76004005 -73.00597253
115.88500000 -33.82613113 -73.05907148
116.88400000 -33.89164409 -73.11118015
117.88300000 -33.95658859 -73.16232812
118.88200000 -34.02097410 -73.21254387
119.88100000 -34.08480985 -73.26185483
120.88000000 -34.14810490 -73.31028744
121.87900000 -34.21086806 -73.35786714
122.87800000 -34.27310797 -73.40461849
123.87700000 -34.33483306 -73.45056513
124.87600000 -34.39605160 -73.49572986
125.87500000 -34.45677166 -73.54013467
126.87400000 -34.51700112 -73.58380075
127.87300000 -34.57674770 -73.62674856
128.87200000 -34.63601896 -73.66899780
129.87100000 -34.69482228 -73.71056753
130.87000000 -34.75316489 -73.75147610
131.86900000 -34.81105386 -73.79174123
132.86800000 -34.86849611 -73.83138005
133.86700000 -34.92549840 -73.87040907
134.86600000 -34.98206738 -73.90884424
135.86500000 -35.03820952 -73.94670098
136.86400000 -35.09393117 -73.98399416
137.86300000 -35.14923855 -74.02073818
138.86200000 -35.20413775 -74.05694693
139.86100000 -35.25863473 -74.09263383
140.86000000 -35.31273532 -74.12781188
141.85900000 -35.36644523 -74.16249363
142.85800000 -35.41977008 -74.19669122
143.85700000 -35.47271533 -74.23041638
144.85600000 -35.52528637 -74.26368048
145.85500000 -35.57748845 -74.29649451
146.85400000 -35.62932674 -74.32886909
147.85300000 -35.68080628 -74.36081451
148.85200000 -35.73193203 -74.39234075
149.85100000 -35.78270885 -74.42345745
150.85000000 -35.83314148 -74.45417394
151.84900000 -35.88323460 -74.48449928
152.84800000 -35.93299277 -74.51444223
153.84700000 -35.98242048 -74.54401128
154.84600000 -36.03152212 -74.57321466
155.84500000 -36.08030200 -74.60206034
156.84400000 -36.12876435 -74.63055607
157.84300000 -36.17691331 -74.65870933
158.84200000 -36.22475295 -74.68652740
159.84100000 -36.27228727 -74.71401733
160.84000000 -36.31952016 -74.74118596
161.83900000 -36.36645548 -74.76803994
162.83800000 -36.41309698 -74.79458572
163.83700000 -36.45944837 -74.82082953
164.83600000 -36.50551327 -74.84677748
165.83500000 -36.55129524 -74.87243544
166.83400000 -36.59679778 -74.89780915
167.83300000 -36.64202432 -74.92290419
168.83200000 -36.68697823 -74.94772595
169.83100000 -36.73166282 -74.97227970
170.83000000 -36.77608132 -74.99657054
171.82900000 -36.82023694 -75.02060346
172.82800000 -36.86413279 -75.04438327
173.82700000 -36.90777197 -75.06791468
174.82600000 -36.95115749 -75.09120227
175.82500000 -36.99429231 -75.11425048
176.82400000 -37.03717935 -75.13706366
177.82300000 -37.07982148 -75.15964600
178.82200000 -37.12222151 -75.18200163
179.82100000 -37.16438221 -75.20413453
180.82000000 -37.20630629 -75.22604861
181.81900000 -37.24799642 -75.24774766
182.81800000 -37.28945524 -75.26923538
183.81700000 -37.33068533 -75.29051538
184.81600000 -37.37168921 -75.31159117
185.81500000 -37.41246938 -75.33246617
186.81400000 -37.45302831 -75.35314374
187.81300000 -37.49336839 -75.37362713
188.81200000 -37.53349200 -75.39391953
189.81100000 -37.57340148 -75.41402404
190.81000000 -37.61309911 -75.43394369
191.80900000 -37.65258716 -75.45368145
192.80800000 -37.69186785 -75.47324020
193.80700000 -37.73094335 -75.49262277
194.80600000 -37.76981582 -75.51183192
195.80500000 -37.80848737 -75.53087035
196.80400000 -37.84696008 -75.54974069
197.80300000 -37.88523601 -75.56844552
198.80200000 -37.92331716 -75.58698735
199.80100000 -37.96120552 -75.60536865
200.80000000 -37.99890304 -75.62359183
201.79900000 -38.03641164 -75.64165925
202.79800000 -38.07373322 -75.65957321
203.79700000 -38.11086964 -75.67733598
204.79600000 -38.14782273 -75.69494977
205.79500000 -38.18459431 -75.71241673
206.79400000 -38.22118614 -75.72973900
207.79300000 -38.25759999 -75.74691864
208.79200000 -38.29383757 -75.76395770
209.79100000 -38.32990059 -75.78085817
210.79000000 -38.36579072 -75.79762200
211.78900000 -38.40150962 -75.81425112
212.78800000 -38.43705891 -75.83074739
213.78700000 -38.47244018 -75.84711266
214.78600000 -38.50765503 -75.86334875
215.78500000 -38.54270500 -75.87945742
216.78400000 -38.57759163 -75.89544042
217.78300000 -38.61231643 -75.91129945
218.78200000 -38.64688088 -75.92703619
219.78100000 -38.68128647 -75.94265228
220.78000000 -38.71553462 -75.95814935
221.77900000 -38.74962678 -75.97352897
222.77800000 -38.78356435 -75.98879272
223.77700000 -38.81734872 -76.00394211
224.77600000 -38.85098125 -76.01897867
225.77500000 -38.88446329 -76.03390385
226.77400000 -38.91779618 -76.04871913
227.77300000 -38.95098123 -76.06342593
228.77200000 -38.98401972 -76.07802566
229.77100000 -39.01691295 -76.09251969
230.77000000 -39.04966217 -76.10690939
231.76900000 -39.08226863 -76.12119609
232.76800000 -39.11473354 -76.13538111
233.76700000 -39.14705813 -76.14946575
234.76600000 -39.17924358 -76.16345128
235.76500000 -39.21129107 -76.17733895
236.76400000 -39.24320177 -76.19113000
237.76300000 -39.27497683 -76.20482564
238.76200000 -39.30661737 -76.21842707
239.76100000 -39.33812453 -76.23193547
240.76000000 -39.36949939 -76.24535200
241.75900000 -39.40074306 -76.25867780
242.75800000 -39.43185661 -76.27191400
243.75700000 -39.46284110 -76.28506170
244.75600000 -39.49369758 -76.29812201
245.75500000 -39.52442710 -76.31109600
246.75400000 -39.55503066 -76.32398473
247.75300000 -39.58550929 -76.33678925
248.75200000 -39.61586398 -76.34951059
249.75100000 -39.64609572 -76.36214976
250.75000000 -39.67620548 -76.37470778
251.74900000 -39.70619422 -76.38718564
252.74800000 -39.73606290 -76.39958429
253.74700000 -39.76581246 -76.41190472
254.74600000 -39.79544382 -76.42414787
255.74500000 -39.82495790 -76.43631467
256.74400000 -39.85435561 -76.44840606
257.74300000 -39.88363784 -76.46042293
258.74200000 -39.91280548 -76.47236620
259.74100000 -39.94185940 -76.48423675
260.74000000 -39.97080046 -76.49603545
261.73900000 -39.99962953 -76.50776318
262.73800000 -40.02834745 -76.51942078
263.73700000 -40.05695504 -76.53100909
264.73600000 -40.08545314 -76.54252896
265.73500000 -40.11384257 -76.55398120
266.73400000 -40.14212412 -76.56536662
267.73300000 -40.17029861 -76.57668603
268.73200000 -40.19836680 -76.58794021
269.73100000 -40.22632950 -76.59912995
270.73000000 -40.25418746 -76.61025602
271.72900000 -40.28194146 -76.62131918
272.72800000 -40.30959224 -76.63232018
273.72700000 -40.33714055 -76.64325976
274.72600000 -40.36458713 -76.65413867
275.72500000 -40.39193271 -76.66495763
276.72400000 -40.41917802 -76.67571735
277.72300000 -40.44632376 -76.68641854
278.72200000 -40.47337064 -76.69706190
279.72100000 -40.50031937 -76.70764813
280.72000000 -40.52717063 -76.71817791
281.71900000 -40.55392511 -76.72865191
282.71800000 -40.58058349 -76.73907080
283.71700000 -40.60714644 -76.74943525
284.71600000 -40.63361461 -76.75974589
285.71500000 -40.65998868 -76.77000339
286.71400000 -40.68626928 -76.78020837
287.71300000 -40.71245706 -76.79036146
288.71200000 -40.73855266 -76.80046329
289.71100000 -40.76455670 -76.81051447
290.71000000 -40.79046981 -76.82051561
291.70900000 -40.81629261 -76.83046732
292.70800000 -40.84202570 -76.84037018
293.70700000 -40.86766970 -76.85022478
294.70600000 -40.89322520 -76.86003171
295.70500000 -40.91869280 -76.86979154
296.70400000 -40.94407307 -76.87950484
297.70300000 -40.96936661 -76.88917217
298.70200000 -40.99457398 -76.89879408
299.70100000 -41.01969576 -76.90837113
300.70000000 -41.04473252 -76.91790385
301.69900000 -41.06968480 -76.92739279
302.69800000 -41.09455317 -76.93683847
303.69700000 -41.11933817 -76.94624143
304.69600000 -41.14404035 -76.95560217
305.69500000 -41.16866024 -76.96492121
306.69400000 -41.19319837 -76.97419907
307.69300000 -41.21765528 -76.98343624
308.69200000 -41.24203148 -76.99263322
309.69100000 -41.26632749 -77.00179050
310.69000000 -41.29054383 -77.01090856
311.68900000 -41.31468100 -77.01998790
312.68800000 -41.33873951 -77.02902897
313.68700000 -41.36271986 -77.03803226
314.68600000 -41.38662253 -77.04699822
315.68500000 -41.41044802 -77.05592732
316.68400000 -41.43419681 -77.06482001
317.68300000 -41.45786939 -77.07367674
318.68200000 -41.48146623 -77.08249795
319.68100000 -41.50498780 -77.09128409
320.68000000 -41.52843457 -77.10003558
321.67900000 -41.55180700 -77.10875287
322.67800000 -41.57510555 -77.11743637
323.67700000 -41.59833068 -77.12608651
324.67600000 -41.62148284 -77.13470370
325.67500000 -41.64456247 -77.14328835
326.67400000 -41.66757002 -77.15184088
327.67300000 -41.69050593 -77.16036168
328.67200000 -41.71337063 -77.16885114
329.67100000 -41.73616456 -77.17730968
330.67000000 -41.75888814 -77.18573767
331.66900000 -41.78154179 -77.19413550
332.66800000 -41.80412594 -77.20250355
333.66700000 -41.82664100 -77.21084220
334.66600000 -41.84908739 -77.21915182
335.66500000 -41.87146552 -77.22743279
336.66400000 -41.89377579 -77.23568545
337.66300000 -41.91601860 -77.24391018
338.66200000 -41.93819436 -77.25210734
339.66100000 -41.96030345 -77.26027726
340.66000000 -41.98234628 -77.26842031
341.65900000 -42.00432324 -77.27653683
342.65800000 -42.02623470 -77.28462716
343.65700000 -42.04808105 -77.29269164
344.65600000 -42.06986267 -77.30073060
345.65500000 -42.09157993 -77.30874436
346.65400000 -42.11323322 -77.31673327
347.65300000 -42.13482290 -77.32469763
348.65200000 -42.15634934 -77.33263777
349.65100000 -42.17781289 -77.34055401
350.65000000 -42.19921394 -77.34844665
351.64900000 -42.22055282 -77.35631601
352.64800000 -42.24182990 -77.36416239
353.64700000 -42.26304553 -77.37198610
354.64600000 -42.28420005 -77.37978742
355.64500000 -42.30529383 -77.38756666
356.64400000 -42.32632719 -77.39532410
357.64300000 -42.34730049 -77.40306004
358.64200000 -42.36821405 -77.41077477
359.64100000 -42.38906822 -77.41846855
360.64000000 -42.40986333 -77.42614168
361.63900000 -42.43059971 -77.43379443
362.63800000 -42.45127769 -77.44142706
363.63700000 -42.47189759 -77.44903986
364.63600000 -42.49245974 -77.45663308
365.63500000 -42.51296445 -77.46420700
366.63400000 -42.53341205 -77.47176186
367.63300000 -42.55380284 -77.47929793
368.63200000 -42.57413715 -77.48681546
369.63100000 -42.59441529 -77.49431471
370.63000000 -42.61463755 -77.50179592
371.62900000 -42.63480425 -77.50925934
372.62800000 -42.65491569 -77.51670521
373.62700000 -42.67497218 -77.52413377
374.62600000 -42.69497400 -77.53154527
375.62500000 -42.71492146 -77.53893992
376.62400000 -42.73481485 -77.54631797
377.62300000 -42.75465447 -77.55367965
378.62200000 -42.77444060 -77.56102518
379.62100000 -42.79417353 -77.56835479
380.62000000 -42.81385354 -77.57566869
381.61900000 -42.83348093 -77.58296712
382.61800000 -42.85305597 -77.59025027
383.61700000 -42.87257893 -77.59751837
384.61600000 -42.89205011 -77.60477163
385.61500000 -42.91146976 -77.61201025
386.61400000 -42.93083817 -77.61923445
387.61300000 -42.95015561 -77.62644443
388.61200000 -42.96942234 -77.63364038
389.61100000 -42.98863864 -77.64082251
390.61000000 -43.00780476 -77.64799101
391.60900000 -43.02692097 -77.65514609
392.60800000 -43.04598754 -77.66228792
393.60700000 -43.06500471 -77.66941670
394.60600000 -43.08397275 -77.67653262
395.60500000 -43.10289192 -77.68363586
396.60400000 -43.12176246 -77.69072660
397.60300000 -43.14058464 -77.69780503
398.60200000 -43.15935869 -77.70487133
399.60100000 -43.17808487 -77.71192567
400.60000000 -43.19676342 -77.71896822
401.59900000 -43.21539459 -77.72599915
402.59800000 -43.23397863 -77.73301865
403.59700000 -43.25251577 -77.74002686
404.59600000 -43.27100625 -77.74702397
405.59500000 -43.28945031 -77.75401013
406.59400000 -43.30784818 -77.76098551
407.59300000 -43.32620011 -77.76795026
408.59200000 -43.34450632 -77.77490454
409.59100000 -43.36276705 -77.78184851
410.59000000 -43.38098252 -77.78878233
411.58900000 -43.39915297 -77.79570614
412.58800000 -43.41727861 -77.80262009
413.58700000 -43.43535968 -77.80952433
414.58600000 -43.45339639 -77.81641901
415.58500000 -43.47138897 -77.82330427
416.58400000 -43.48933765 -77.83018026
417.58300000 -43.50724263 -77.83704711
418.58200000 -43.52510413 -77.84390497
419.58100000 -43.54292237 -77.85075397
420.58000000 -43.56069757 -77.85759424
421.57900000 -43.57842994 -77.86442592
422.57800000 -43.59611969 -77.87124915
423.57700000 -43.61376702 -77.87806404
424.57600000 -43.63137215 -77.88487074
425.57500000 -43.64893528 -77.89166936
426.57400000 -43.66645663 -77.89846003
427.57300000 -43.68393638 -77.90524287
428.57200000 -43.70137476 -77.91201802
429.57100000 -43.71877195 -77.91878558
430.57000000 -43.73612815 -77.92554567
431.56900000 -43.75344358 -77.93229842
432.56800000 -43.77071842 -77.93904393
433.56700000 -43.78795286 -77.94578232
434.56600000 -43.80514712 -77.95251371
435.56500000 -43.82230137 -77.95923820
436.56400000 -43.83941581 -77.96595590
437.56300000 -43.85649063 -77.97266693
438.56200000 -43.87352602 -77.97937138
439.56100000 -43.89052217 -77.98606937
440.56000000 -43.90747927 -77.99276098
441.55900000 -43.92439750 -77.99944634
442.55800000 -43.94127705 -78.00612553
443.55700000 -43.95811809 -78.01279866
444.55600000 -43.97492082 -78.01946583
445.55500000 -43.99168541 -78.02612712
446.55400000 -44.00841205 -78.03278265
447.55300000 -44.02510091 -78.03943249
448.55200000 -44.04175216 -78.04607674
449.55100000 -44.05836600 -78.05271549
450.55000000 -44.07494258 -78.05934884
451.54900000 -44.09148209 -78.06597687
452.54800000 -44.10798470 -78.07259967
453.54700000 -44.12445058 -78.07921732
454.54600000 -44.14087989 -78.08582991
455.54500000 -44.15727282 -78.09243752
456.54400000 -44.17362953 -78.09904023
457.54300000 -44.18995018 -78.10563813
458.54200000 -44.20623495 -78.11223130
459.54100000 -44.22248399 -78.11881980
460.54000000 -44.23869748 -78.12540373
461.53900000 -44.25487557 -78.13198315
462.53800000 -44.27101843 -78.13855815
463.53700000 -44.28712622 -78.14512879
464.53600000 -44.30319910 -78.15169515
465.53500000 -44.31923723 -78.15825730
466.53400000 -44.33524076 -78.16481532
467.53300000 -44.35120986 -78.17136926
468.53200000 -44.36714467 -78.17791920
469.53100000 -44.38304536 -78.18446521
470.53000000 -44.39891208 -78.19100734
471.52900000 -44.41474498 -78.19754568
472.52800000 -44.43054421 -78.20408028
473.52700000 -44.44630993 -78.21061120
474.52600000 -44.46204229 -78.21713852
475.52500000 -44.47774143 -78.22366228
476.52400000 -44.49340750 -78.23018254
477.52300000 -44.50904066 -78.23669938
478.52200000 -44.52464104 -78.24321284
479.52100000 -44.54020880 -78.24972299
480.52000000 -44.55574407 -78.25622987
481.51900000 -44.57124701 -78.26273356
482.51800000 -44.58671775 -78.26923409
483.51700000 -44.60215644 -78.27573152
484.51600000 -44.61756322 -78.28222591
485.51500000 -44.63293823 -78.28871731
486.51400000 -44.64828160 -78.29520577
487.51300000 -44.66359348 -78.30169133
488.51200000 -44.67887401 -78.30817406
489.51100000 -44.69412332 -78.31465399
490.51000000 -44.70934155 -78.32113117
491.50900000 -44.72452883 -78.32760565
492.50800000 -44.73968530 -78.33407748
493.50700000 -44.75481109 -78.34054670
494.50600000 -44.76990634 -78.34701336
495.50500000 -44.78497117 -78.35347749
496.50400000 -44.80000572 -78.35993915
497.50300000 -44.81501012 -78.36639837
498.50200000 -44.82998449 -78.37285519
499.50100000 -44.84492897 -78.37930966
500.50000000 -44.85984369 -78.38576181
501.49900000 -44.87472877 -78.39221168
502.49800000 -44.88958434 -78.39865932
503.49700000 -44.90441053 -78.40510475
504.49600000 -44.91920745 -78.41154802
505.49500000 -44.93397524 -78.41798915
506.49400000 -44.94871401 -78.42442820
507.49300000 -44.96342390 -78.43086518
508.49200000 -44.97810502 -78.43730013
509.49100000 -44.99275749 -78.44373309
510.49000000 -45.00738144 -78.45016410
511.48900000 -45.02197698 -78.45659317
512.48800000 -45.03654424 -78.46302034
513.48700000 -45.05108333 -78.46944565
514.48600000 -45.06559437 -78.47586912
515.48500000 -45.08007748 -78.48229078
516.48400000 -45.09453277 -78.48871066
517.48300000 -45.10896036 -78.49512878
518.48200000 -45.12336037 -78.50154519
519.48100000 -45.13773290 -78.50795989
520.48000000 -45.15207808 -78.51437292
521.47900000 -45.16639602 -78.52078431
522.47800000 -45.18068682 -78.52719408
523.47700000 -45.19495060 -78.53360224
524.47600000 -45.20918748 -78.54000884
525.47500000 -45.22339756 -78.54641388
526.47400000 -45.23758094 -78.55281740
527.47300000 -45.25173775 -78.55921941
528.47200000 -45.26586809 -78.56561994
529.47100000 -45.27997207 -78.57201900
530.47000000 -45.29404979 -78.57841662
531.46900000 -45.30810136 -78.58481282
532.46800000 -45.32212690 -78.59120762
533.46700000 -45.33612649 -78.59760104
534.46600000 -45.35010025 -78.60399308
535.46500000 -45.36404828 -78.61038379
536.46400000 -45.37797069 -78.61677316
537.46300000 -45.39186758 -78.62316122
538.46200000 -45.40573905 -78.62954798
539.46100000 -45.41958520 -78.63593346
540.46000000 -45.43340613 -78.64231768
541.45900000 -45.44720196 -78.64870065
542.45800000 -45.46097276 -78.65508238
543.45700000 -45.47471865 -78.66146290
544.45600000 -45.48843973 -78.66784221
545.45500000 -45.50213608 -78.67422032
546.45400000 -45.51580782 -78.68059725
547.45300000 -45.52945504 -78.68697302
548.45200000 -45.54307782 -78.69334763
549.45100000 -45.55667628 -78.69972110
550.45000000 -45.57025051 -78.70609343
551.44900000 -45.58380060 -78.71246464
552.44800000 -45.59732664 -78.71883474
553.44700000 -45.61082873 -78.72520374
554.44600000 -45.62430697 -78.73157165
555.44500000 -45.63776144 -78.73793847
556.44400000 -45.65119224 -78.74430422
557.44300000 -45.66459947 -78.75066891
558.44200000 -45.67798320 -78.75703254
559.44100000 -45.69134354 -78.76339512
560.44000000 -45.70468057 -78.76975666
561.43900000 -45.71799439 -78.77611716
562.43800000 -45.73128508 -78.78247664
563.43700000 -45.74455274 -78.78883509
564.43600000 -45.75779744 -78.79519253
565.43500000 -45.77101928 -78.80154897
566.43400000 -45.78421835 -78.80790439
567.43300000 -45.79739474 -78.81425882
568.43200000 -45.81054852 -78.82061226
569.43100000 -45.82367979 -78.82696470
570.43000000 -45.83678863 -78.83331616
571.42900000 -45.84987513 -78.83966664
572.42800000 -45.86293937 -78.84601614
573.42700000 -45.87598143 -78.85236467
574.42600000 -45.88900140 -78.85871222
575.42500000 -45.90199937 -78.86505880
576.42400000 -45.91497541 -78.87140442
577.42300000 -45.92792961 -78.87774908
578.42200000 -45.94086205 -78.88409277
579.42100000 -45.95377281 -78.89043550
580.42000000 -45.96666197 -78.89677726
581.41900000 -45.97952962 -78.90311807
582.41800000 -45.99237582 -78.90945793
583.41700000 -46.00520067 -78.91579682
584.41600000 -46.01800424 -78.92213476
585.41500000 -46.03078661 -78.92847174
586.41400000 -46.04354786 -78.93480776
587.41300000 -46.05628807 -78.94114282
588.41200000 -46.06900731 -78.94747692
589.41100000 -46.08170567 -78.95381007
590.41000000 -46.09438321 -78.96014225
591.40900000 -46.10704002 -78.96647347
592.40800000 -46.11967617 -78.97280373
593.40700000 -46.13229173 -78.97913302
594.40600000 -46.14488678 -78.98546134
595.40500000 -46.15746141 -78.99178869
596.40400000 -46.17001567 -78.99811507
597.40300000 -46.18254964 -79.00444047
598.40200000 -46.19506341 -79.01076490
599.40100000 -46.20755703 -79.01708834
600.40000000 -46.22003059 -79.02341080
601.39900000 -46.23248415 -79.02973226
602.39800000 -46.24491779 -79.03605274
603.39700000 -46.25733159 -79.04237222
604.39600000 -46.26972560 -79.04869070
605.39500000 -46.28209990 -79.05500818
606.39400000 -46.29445457 -79.06132464
607.39300000 -46.30678967 -79.06764010
608.39200000 -46.31910527 -79.07395453
609.39100000 -46.33140144 -79.08026794
610.39000000 -46.34367825 -79.08658032
611.38900000 -46.35593577 -79.09289167
612.38800000 -46.36817406 -79.09920198
613.38700000 -46.38039321 -79.10551125
614.38600000 -46.39259326 -79.11181946
615.38500000 -46.40477429 -79.11812662
616.38400000 -46.41693637 -79.12443271
617.38300000 -46.42907957 -79.13073774
618.38200000 -46.44120394 -79.13704169
619.38100000 -46.45330956 -79.14334456
620.38000000 -46.46539649 -79.14964634
621.37900000 -46.47746479 -79.15594703
622.37800000 -46.48951454 -79.16224662
623.37700000 -46.50154579 -79.16854509
624.37600000 -46.51355860 -79.17484245
625.37500000 -46.52555306 -79.18113869
626.37400000 -46.53752920 -79.18743379
627.37300000 -46.54948711 -79.19372776
628.37200000 -46.56142684 -79.20002058
629.37100000 -46.57334845 -79.20631225
630.37000000 -46.58525202 -79.21260275
631.36900000 -46.59713758 -79.21889209
632.36800000 -46.60900523 -79.22518025
633.36700000 -46.62085500 -79.23146722
634.36600000 -46.63268696 -79.23775300
635.36500000 -46.64450118 -79.24403757
636.36400000 -46.65629771 -79.25032093
637.36300000 -46.66807661 -79.25660308
638.36200000 -46.67983795 -79.26288399
639.36100000 -46.69158178 -79.26916367
640.36000000 -46.70330816 -79.27544210
641.35900000 -46.71501715 -79.28171927
642.35800000 -46.72670881 -79.28799518
643.35700000 -46.73838319 -79.29426982
644.35600000 -46.75004037 -79.30054317
645.35500000 -46.76168038 -79.30681523
646.35400000 -46.77330329 -79.31308599
647.35300000 -46.78490916 -79.31935544
648.35200000 -46.79649804 -79.32562357
649.35100000 -46.80807000 -79.33189036
650.35000000 -46.81962508 -79.33815582
651.34900000 -46.83116334 -79.34441992
652.34800000 -46.84268484 -79.35068267
653.34700000 -46.85418963 -79.35694404
654.34600000 -46.86567777 -79.36320403
655.34500000 -46.87714931 -79.36946264
656.34400000 -46.88860431 -79.37571984
657.34300000 -46.90004282 -79.38197563
658.34200000 -46.91146489 -79.38823000
659.34100000 -46.92287059 -79.39448294
660.34000000 -46.93425995 -79.40073444
661.33900000 -46.94563305 -79.40698449
662.33800000 -46.95698992 -79.41323307
663.33700000 -46.96833062 -79.41948018
664.33600000 -46.97965521 -79.42572581
665.33500000 -46.99096373 -79.43196994
666.33400000 -47.00225624 -79.43821257
667.33300000 -47.01353278 -79.44445368
668.33200000 -47.02479342 -79.45069326
669.33100000 -47.03603820 -79.45693131
670.33000000 -47.04726718 -79.46316781
671.32900000 -47.05848039 -79.46940275
672.32800000 -47.06967790 -79.47563612
673.32700000 -47.08085976 -79.48186790
674.32600000 -47.09202600 -79.48809810
675.32500000 -47.10317669 -79.49432669
676.32400000 -47.11431187 -79.50055366
677.32300000 -47.12543160 -79.50677901
678.32200000 -47.13653591 -79.51300273
679.32100000 -47.14762486 -79.51922479
680.32000000 -47.15869850 -79.52544520
681.31900000 -47.16975688 -79.53166394
682.31800000 -47.18080004 -79.53788099
683.31700000 -47.19182803 -79.54409635
684.31600000 -47.20284090 -79.55031001
685.31500000 -47.21383870 -79.55652195
686.31400000 -47.22482147 -79.56273216
687.31300000 -47.23578926 -79.56894063
688.31200000 -47.24674212 -79.57514736
689.31100000 -47.25768009 -79.58135232
690.31000000 -47.26860322 -79.58755551
691.30900000 -47.27951156 -79.59375691
692.30800000 -47.29040514 -79.59995652
693.30700000 -47.30128402 -79.60615433
694.30600000 -47.31214825 -79.61235031
695.30500000 -47.32299786 -79.61854446
696.30400000 -47.33383290 -79.62473677
697.30300000 -47.34465342 -79.63092723
698.30200000 -47.35545946 -79.63711582
699.30100000 -47.36625107 -79.64330254
700.30000000 -47.37702828 -79.64948736
701.29900000 -47.38779115 -79.65567029
702.29800000 -47.39853971 -79.66185131
703.29700000 -47.40927401 -79.66803040
704.29600000 -47.41999410 -79.67420756
705.29500000 -47.43070001 -79.68038277
706.29400000 -47.44139179 -79.68655603
707.29300000 -47.45206948 -79.69272731
708.29200000 -47.46273312 -79.69889662
709.29100000 -47.47338277 -79.70506393
710.29000000 -47.48401844 -79.71122924
711.28900000 -47.49464020 -79.71739253
712.28800000 -47.50524808 -79.72355380
713.28700000 -47.51584212 -79.72971303
714.28600000 -47.52642237 -79.73587021
715.28500000 -47.53698886 -79.74202532
716.28400000 -47.54754164 -79.74817836
717.28300000 -47.55808074 -79.75432932
718.28200000 -47.56860621 -79.76047818
719.28100000 -47.57911809 -79.76662493
720.28000000 -47.58961641 -79.77276957
721.27900000 -47.60010122 -79.77891207
722.27800000 -47.61057256 -79.78505243
723.27700000 -47.62103046 -79.79119063
724.27600000 -47.63147497 -79.79732667
725.27500000 -47.64190612 -79.80346054
726.27400000 -47.65232396 -79.80959221
727.27300000 -47.66272852 -79.81572169
728.27200000 -47.67311984 -79.82184895
729.27100000 -47.68349796 -79.82797399
730.27000000 -47.69386292 -79.83409680
731.26900000 -47.70421476 -79.84021736
732.26800000 -47.71455351 -79.84633567
733.26700000 -47.72487921 -79.85245170
734.26600000 -47.73519190 -79.85856546
735.26500000 -47.74549162 -79.86467693
736.26400000 -47.75577840 -79.87078609
737.26300000 -47.76605228 -79.87689294
738.26200000 -47.77631330 -79.88299747
739.26100000 -47.78656149 -79.88909966
740.26000000 -47.79679690 -79.89519951
741.25900000 -47.80701955 -79.90129700
742.25800000 -47.81722949 -79.90739212
743.25700000 -47.82742675 -79.91348485
744.25600000 -47.83761136 -79.91957520
745.25500000 -47.84778336 -79.92566314
746.25400000 -47.85794280 -79.93174867
747.25300000 -47.86808969 -79.93783178
748.25200000 -47.87822409 -79.94391245
749.25100000 -47.88834601 -79.94999068
750.25000000 -47.89845551 -79.95606644
751.24900000 -47.90855261 -79.96213974
752.24800000 -47.91863734 -79.96821056
753.24700000 -47.92870975 -79.97427889
754.24600000 -47.93876986 -79.98034472
755.24500000 -47.94881772 -79.98640804
756.24400000 -47.95885335 -79.99246883
757.24300000 -47.96887679 -79.99852709
758.24200000 -47.97888807 -80.00458281
759.24100000 -47.98888723 -80.01063597
760.24000000 -47.99887429 -80.01668657
761.23900000 -48.00884930 -80.02273459
762.23800000 -48.01881229 -80.02878003
763.23700000 -48.02876328 -80.03482287
764.23600000 -48.03870232 -80.04086310
765.23500000 -48.04862943 -80.04690071
766.23400000 -48.05854465 -80.05293569
767.23300000 -48.06844801 -80.05896804
768.23200000 -48.07833954 -80.06499773
769.23100000 -48.08821928 -80.07102477
770.23000000 -48.09808725 -80.07704914
771.22900000 -48.10794349 -80.08307082
772.22800000 -48.11778803 -80.08908982
773.22700000 -48.12762090 -80.09510611
774.22600000 -48.13744213 -80.10111970
775.22500000 -48.14725176 -80.10713056
776.22400000 -48.15704982 -80.11313869
777.22300000 -48.16683633 -80.11914408
778.22200000 -48.17661132 -80.12514672
779.22100000 -48.18637484 -80.13114660
780.22000000 -48.19612691 -80.13714370
781.21900000 -48.20586755 -80.14313803
782.21800000 -48.21559681 -80.14912956
783.21700000 -48.22531470 -80.15511829
784.21600000 -48.23502127 -80.16110421
785.21500000 -48.24471654 -80.16708732
786.21400000 -48.25440053 -80.17306759
787.21300000 -48.26407329 -80.17904502
788.21200000 -48.27373484 -80.18501960
789.21100000 -48.28338520 -80.19099132
790.21000000 -48.29302442 -80.19696017
791.20900000 -48.30265251 -80.20292614
792.20800000 -48.31226951 -80.20888923
793.20700000 -48.32187545 -80.21484942
794.20600000 -48.33147035 -80.22080670
795.20500000 -48.34105424 -80.22676106
796.20400000 -48.35062716 -80.23271250
797.20300000 -48.36018913 -80.23866100
798.20200000 -48.36974018 -80.24460656
799.20100000 -48.37928033 -80.25054917
800.20000000 -48.38880963 -80.25648881
801.19900000 -48.39832808 -80.26242548
802.19800000 -48.40783573 -80.26835917
803.19700000 -48.41733260 -80.27428987
804.19600000 -48.42681871 -80.28021757
805.19500000 -48.43629410 -80.28614227
806.19400000 -48.44575880 -80.29206394
807.19300000 -48.45521282 -80.29798259
808.19200000 -48.46465620 -80.30389821
809.19100000 -48.47408897 -80.30981078
810.19000000 -48.48351114 -80.31572030
811.18900000 -48.49292276 -80.32162675
812.18800000 -48.50232384 -80.32753014
813.18700000 -48.51171441 -80.33343045
814.18600000 -48.52109450 -80.33932767
815.18500000 -48.53046413 -80.34522180
816.18400000 -48.53982334 -80.35111282
817.18300000 -48.54917214 -80.35700073
818.18200000 -48.55851057 -80.36288551
819.18100000 -48.56783865 -80.36876717
820.18000000 -48.57715640 -80.37464569
821.17900000 -48.58646385 -80.38052106
822.17800000 -48.59576103 -80.38639328
823.17700000 -48.60504797 -80.39226234
824.17600000 -48.61432468 -80.39812822
825.17500000 -48.62359120 -80.40399093
826.17400000 -48.63284755 -80.40985044
827.17300000 -48.64209375 -80.41570677
828.17200000 -48.65132983 -80.42155988
829.17100000 -48.66055581 -80.42740979
830.17000000 -48.66977173 -80.43325648
831.16900000 -48.67897760 -80.43909994
832.16800000 -48.68817344 -80.44494017
833.16700000 -48.69735929 -80.45077715
834.16600000 -48.70653517 -80.45661088
835.16500000 -48.71570111 -80.46244136
836.16400000 -48.72485711 -80.46826856
837.16300000 -48.73400322 -80.47409250
838.16200000 -48.74313946 -80.47991315
839.16100000 -48.75226584 -80.48573051
840.16000000 -48.76138240 -80.49154458
841.15900000 -48.77048916 -80.49735535
842.15800000 -48.77958613 -80.50316280
843.15700000 -48.78867335 -80.50896693
844.15600000 -48.79775084 -80.51476774
845.15500000 -48.80681862 -80.52056521
846.15400000 -48.81587672 -80.52635935
847.15300000 -48.82492515 -80.53215014
848.15200000 -48.83396394 -80.53793757
849.15100000 -48.84299312 -80.54372164
850.15000000 -48.85201271 -80.54950234
851.14900000 -48.86102272 -80.55527966
852.14800000 -48.87002319 -80.56105360
853.14700000 -48.87901414 -80.56682416
854.14600000 -48.88799558 -80.57259131
855.14500000 -48.89696755 -80.57835506
856.14400000 -48.90593006 -80.58411540
857.14300000 -48.91488313 -80.58987232
858.14200000 -48.92382679 -80.59562582
859.14100000 -48.93276107 -80.60137589
860.14000000 -48.94168598 -80.60712252
861.13900000 -48.95060154 -80.61286571
862.13800000 -48.95950777 -80.61860545
863.13700000 -48.96840471 -80.62434172
864.13600000 -48.97729237 -80.63007454
865.13500000 -48.98617077 -80.63580389
866.13400000 -48.99503993 -80.64152975
867.13300000 -49.00389988 -80.64725214
868.13200000 -49.01275063 -80.65297104
869.13100000 -49.02159221 -80.65868644
870.13000000 -49.03042465 -80.66439834
871.12900000 -49.03924795 -80.67010673
872.12800000 -49.04806214 -80.67581161
873.12700000 -49.05686725 -80.68151297
874.12600000 -49.06566329 -80.68721081
875.12500000 -49.07445029 -80.69290511
876.12400000 -49.08322826 -80.69859587
877.12300000 -49.09199722 -80.70428309
878.12200000 -49.10075721 -80.70996676
879.12100000 -49.10950823 -80.71564688
880.12000000 -49.11825031 -80.72132343
881.11900000 -49.12698346 -80.72699641
882.11800000 -49.13570772 -80.73266583
883.11700000 -49.14442309 -80.73833166
884.11600000 -49.15312961 -80.74399391
885.11500000 -49.16182728 -80.74965257
886.11400000 -49.17051613 -80.75530764
887.11300000 -49.17919618 -80.76095911
888.11200000 -49.18786745 -80.76660696
889.11100000 -49.19652996 -80.77225121
890.11000000 -49.20518373 -80.77789184
891.10900000 -49.21382878 -80.78352885
892.10800000 -49.22246512 -80.78916223
893.10700000 -49.23109279 -80.79479198
894.10600000 -49.23971178 -80.80041809
895.10500000 -49.24832214 -80.80604055
896.10400000 -49.25692387 -80.81165937
897.10300000 -49.26551700 -80.81727453
898.10200000 -49.27410154 -80.82288604
899.10100000 -49.28267751 -80.82849388
900.10000000 -49.29124493 -80.83409805
901.09900000 -49.29980383 -80.83969855
902.09800000 -49.30835422 -80.84529537
903.09700000 -49.31689611 -80.85088851
904.09600000 -49.32542953 -80.85647796
905.09500000 -49.33395450 -80.86206372
906.09400000 -49.34247104 -80.86764578
907.09300000 -49.35097915 -80.87322414
908.09200000 -49.35947887 -80.87879879
909.09100000 -49.36797021 -80.88436973
910.09000000 -49.37645319 -80.88993695
911.08900000 -49.38492782 -80.89550045
912.08800000 -49.39339413 -80.90106023
913.08700000 -49.40185214 -80.90661628
914.08600000 -49.41030185 -80.91216859
915.08500000 -49.41874329 -80.91771717
916.08400000 -49.42717649 -80.92326200
917.08300000 -49.43560144 -80.92880308
918.08200000 -49.44401818 -80.93434042
919.08100000 -49.45242672 -80.93987400
920.08000000 -49.46082708 -80.94540381
921.07900000 -49.46921927 -80.95092987
922.07800000 -49.47760332 -80.95645216
923.07700000 -49.48597924 -80.96197067
924.07600000 -49.49434705 -80.96748541
925.07500000 -49.50270676 -80.97299637
926.07400000 -49.51105840 -80.97850354
927.07300000 -49.51940198 -80.98400693
928.07200000 -49.52773751 -80.98950652
929.07100000 -49.53606502 -80.99500232
930.07000000 -49.54438453 -81.00049432
931.06900000 -49.55269604 -81.00598252
932.06800000 -49.56099957 -81.01146691
933.06700000 -49.56929515 -81.01694749
934.06600000 -49.57758279 -81.02242425
935.06500000 -49.58586251 -81.02789720
936.06400000 -49.59413432 -81.03336632
937.06300000 -49.60239824 -81.03883162
938.06200000 -49.61065428 -81.04429309
939.06100000 -49.61890247 -81.04975073
940.06000000 -49.62714282 -81.05520454
941.05900000 -49.63537534 -81.06065450
942.05800000 -49.64360006 -81.06610062
943.05700000 -49.65181698 -81.07154290
944.05600000 -49.66002613 -81.07698133
945.05500000 -49.66822752 -81.08241590
946.05400000 -49.67642117 -81.08784662
947.05300000 -49.68460709 -81.09327348
948.05200000 -49.69278530 -81.09869648
949.05100000 -49.70095581 -81.10411561
950.05000000 -49.70911865 -81.10953088
951.04900000 -49.71727382 -81.11494227
952.04800000 -49.72542135 -81.12034979
953.04700000 -49.73356124 -81.12575344
954.04600000 -49.74169352 -81.13115320
955.04500000 -49.74981820 -81.13654908
956.04400000 -49.75793530 -81.14194107
957.04300000 -49.76604482 -81.14732918
958.04200000 -49.77414679 -81.15271339
959.04100000 -49.78224123 -81.15809371
960.04000000 -49.79032814 -81.16347014
961.03900000 -49.79840754 -81.16884266
962.03800000 -49.80647945 -81.17421128
963.03700000 -49.81454389 -81.17957600
964.03600000 -49.82260086 -81.18493680
965.03500000 -49.83065039 -81.19029370
966.03400000 -49.83869248 -81.19564669
967.03300000 -49.84672716 -81.20099575
968.03200000 -49.85475444 -81.20634091
969.03100000 -49.86277433 -81.21168214
970.03000000 -49.87078685 -81.21701945
971.02900000 -49.87879202 -81.22235283
972.02800000 -49.88678984 -81.22768228
973.02700000 -49.89478033 -81.23300781
974.02600000 -49.90276351 -81.23832940
975.02500000 -49.91073940 -81.24364706
976.02400000 -49.91870800 -81.24896079
977.02300000 -49.92666933 -81.25427057
978.02200000 -49.93462340 -81.25957642
979.02100000 -49.94257024 -81.26487832
980.02000000 -49.95050985 -81.27017627
981.01900000 -49.95844225 -81.27547028
982.01800000 -49.96636745 -81.28076034
983.01700000 -49.97428547 -81.28604645
984.01600000 -49.98219633 -81.29132860
985.01500000 -49.99010002 -81.29660680
986.01400000 -49.99799658 -81.30188105
987.01300000 -50.00588601 -81.30715133
988.01200000 -50.01376833 -81.31241765
989.01100000 -50.02164355 -81.31768001
990.01000000 -50.02951169 -81.32293841
991.00900000 -50.03737275 -81.32819284
992.00800000 -50.04522676 -81.33344330
993.00700000 -50.05307373 -81.33868979
994.00600000 -50.06091367 -81.34393232
995.00500000 -50.06874659 -81.34917086
996.00400000 -50.07657251 -81.35440544
997.00300000 -50.08439144 -81.35963604
998.00200000 -50.09220340 -81.36486266
999.00100000 -50.10000839 -81.37008530
1000.00000000 -50.10780644 -81.37530396


==> trans_approx.dat <==
  w	     mag	   phase
  1.00000000 -19.17108399  -2.63166511
  1.99900000 -19.19873348  -5.24947552
  2.99800000 -19.24441619  -7.84513778
  3.99700000 -19.30756807 -10.40827276
  4.99600000 -19.38743182 -12.92928105
  5.99500000 -19.48308582 -15.39952970
  6.99400000 -19.59347736 -17.81148668
  7.99300000 -19.71745756 -20.15880070
  8.99200000 -19.85381607 -22.43632859
  9.99100000 -20.00131357 -24.64011618
 10.99000000 -20.15871085 -26.76734077
 11.98900000 -20.32479348 -28.81622462
 12.98800000 -20.49839178 -30.78592881
 13.98700000 -20.67839608 -32.67643625
 14.98600000 -20.86376743 -34.48843114
 15.98500000 -21.05354446 -36.22318066
 16.98400000 -21.24684679 -37.88242337
 17.98300000 -21.44287572 -39.46826694
 18.98200000 -21.64091274 -40.98309694
 19.98100000 -21.84031649 -42.42949740
 20.98000000 -22.04051857 -43.81018289
 21.97900000 -22.24101866 -45.12794171
 22.97800000 -22.44137921 -46.38558917
 23.97700000 -22.64122005 -47.58592996
 24.97600000 -22.84021296 -48.73172847
 25.97500000 -23.03807648 -49.82568591
 26.97400000 -23.23457099 -50.87042321
 27.97300000 -23.42949406 -51.86846867
 28.97200000 -23.62267624 -52.82224967
 29.97100000 -23.81397708 -53.73408744
 30.97000000 -24.00328172 -54.60619446
 31.96900000 -24.19049760 -55.44067384
 32.96800000 -24.37555169 -56.23952029
 33.96700000 -24.55838789 -57.00462222
 34.96600000 -24.73896486 -57.73776473
 35.96500000 -24.91725393 -58.44063327
 36.96400000 -25.09323742 -59.11481761
 37.96300000 -25.26690705 -59.76181623
 38.96200000 -25.43826260 -60.38304071
 39.96100000 -25.60731073 -60.97982026
 40.96000000 -25.77406391 -61.55340615
 41.95900000 -25.93853952 -62.10497614
 42.95800000 -26.10075908 -62.63563870
 43.95700000 -26.26074755 -63.14643715
 44.95600000 -26.41853271 -63.63835355
 45.95500000 -26.57414466 -64.11231248
 46.95400000 -26.72761539 -64.56918462
 47.95300000 -26.87897832 -65.00979007
 48.95200000 -27.02826805 -65.43490156
 49.95100000 -27.17552002 -65.84524743
 50.95000000 -27.32077024 -66.24151445
 51.94900000 -27.46405515 -66.62435043
 52.94800000 -27.60541135 -66.99436673
 53.94700000 -27.74487550 -67.35214051
 54.94600000 -27.88248418 -67.69821695
 55.94500000 -28.01827375 -68.03311122
 56.94400000 -28.15228029 -68.35731040
 57.94300000 -28.28453948 -68.67127519
 58.94200000 -28.41508658 -68.97544160
 59.94100000 -28.54395634 -69.27022246
 60.94000000 -28.67118297 -69.55600884
 61.93900000 -28.79680009 -69.83317138
 62.93800000 -28.92084073 -70.10206156
 63.93700000 -29.04333729 -70.36301282
 64.93600000 -29.16432151 -70.61634169
 65.93500000 -29.28382449 -70.86234873
 66.93400000 -29.40187667 -71.10131956
 67.93300000 -29.51850781 -71.33352566
 68.93200000 -29.63374700 -71.55922525
 69.93100000 -29.74762268 -71.77866403
 70.93000000 -29.86016263 -71.99207590
 71.92900000 -29.97139395 -72.19968364
 72.92800000 -30.08134313 -72.40169954
 73.92700000 -30.19003599 -72.59832599
 74.92600000 -30.29749775 -72.78975601
 75.92500000 -30.40375298 -72.97617379
 76.92400000 -30.50882567 -73.15775518
 77.92300000 -30.61273921 -73.33466810
 78.92200000 -30.71551641 -73.50707301
 79.92100000 -30.81717951 -73.67512329
 80.92000000 -30.91775018 -73.83896564
 81.91900000 -31.01724957 -73.99874036
 82.91800000 -31.11569830 -74.15458179
 83.91700000 -31.21311646 -74.30661851
 84.91600000 -31.30952363 -74.45497371
 85.91500000 -31.40493893 -74.59976544
 86.91400000 -31.49938098 -74.74110686
 87.91300000 -31.59286795 -74.87910650
 88.91200000 -31.68541753 -75.01386846
 89.91100000 -31.77704700 -75.14549267
 90.91000000 -31.86777320 -75.27407507
 91.90900000 -31.95761255 -75.39970780
 92.90800000 -32.04658109 -75.52247938
 93.90700000 -32.13469442 -75.64247490
 94.90600000 -32.22196781 -75.75977617
 95.90500000 -32.30841611 -75.87446186
 96.90400000 -32.39405386 -75.98660768
 97.90300000 -32.47889520 -76.09628649
 98.90200000 -32.56295396 -76.20356843
 99.90100000 -32.64624364 -76.30852106
100.90000000 -32.72877739 -76.41120944
101.89900000 -32.81056807 -76.51169631
102.89800000 -32.89162824 -76.61004211
103.89700000 -32.97197014 -76.70630515
104.89600000 -33.05160576 -76.80054165
105.89500000 -33.13054678 -76.89280587
106.89400000 -33.20880462 -76.98315017
107.89300000 -33.28639043 -77.07162510
108.89200000 -33.36331512 -77.15827948
109.89100000 -33.43958933 -77.24316047
110.89000000 -33.51522348 -77.32631361
111.88900000 -33.59022775 -77.40778296
112.88800000 -33.66461206 -77.48761108
113.88700000 -33.73838616 -77.56583913
114.88600000 -33.81155955 -77.64250693
115.88500000 -33.88414152 -77.71765301
116.88400000 -33.95614116 -77.79131464
117.88300000 -34.02756738 -77.86352792
118.88200000 -34.09842887 -77.93432777
119.88100000 -34.16873414 -78.00374805
120.88000000 -34.23849153 -78.07182152
121.87900000 -34.30770918 -78.13857995
122.87800000 -34.37639507 -78.20405411
123.87700000 -34.44455702 -78.26827386
124.87600000 -34.51220266 -78.33126810
125.87500000 -34.57933948 -78.39306491
126.87400000 -34.64597481 -78.45369149
127.87300000 -34.71211584 -78.51317425
128.87200000 -34.77776958 -78.57153882
129.87100000 -34.84294292 -78.62881006
130.87000000 -34.90764262 -78.68501212
131.86900000 -34.97187528 -78.74016846
132.86800000 -35.03564738 -78.79430184
133.86700000 -35.09896526 -78.84743438
134.86600000 -35.16183514 -78.89958760
135.86500000 -35.22426314 -78.95078236
136.86400000 -35.28625521 -79.00103899
137.86300000 -35.34781723 -79.05037721
138.86200000 -35.40895493 -79.09881623
139.86100000 -35.46967397 -79.14637472
140.86000000 -35.52997985 -79.19307083
141.85900000 -35.58987802 -79.23892224
142.85800000 -35.64937377 -79.28394613
143.85700000 -35.70847234 -79.32815924
144.85600000 -35.76717884 -79.37157787
145.85500000 -35.82549829 -79.41421786
146.85400000 -35.88343562 -79.45609466
147.85300000 -35.94099568 -79.49722332
148.85200000 -35.99818322 -79.53761848
149.85100000 -36.05500289 -79.57729442
150.85000000 -36.11145927 -79.61626505
151.84900000 -36.16755686 -79.65454391
152.84800000 -36.22330007 -79.69214424
153.84700000 -36.27869324 -79.72907889
154.84600000 -36.33374062 -79.76536044
155.84500000 -36.38844639 -79.80100113
156.84400000 -36.44281467 -79.83601291
157.84300000 -36.49684948 -79.87040743
158.84200000 -36.55055480 -79.90419606
159.84100000 -36.60393452 -79.93738988
160.84000000 -36.65699247 -79.96999974
161.83900000 -36.70973241 -80.00203618
162.83800000 -36.76215804 -80.03350953
163.83700000 -36.81427299 -80.06442986
164.83600000 -36.86608084 -80.09480700
165.83500000 -36.91758511 -80.12465056
166.83400000 -36.96878925 -80.15396991
167.83300000 -37.01969665 -80.18277421
168.83200000 -37.07031066 -80.21107242
169.83100000 -37.12063456 -80.23887329
170.83000000 -37.17067158 -80.26618536
171.82900000 -37.22042491 -80.29301698
172.82800000 -37.26989767 -80.31937633
173.82700000 -37.31909294 -80.34527138
174.82600000 -37.36801374 -80.37070994
175.82500000 -37.41666306 -80.39569965
176.82400000 -37.46504382 -80.42024796
177.82300000 -37.51315891 -80.44436218
178.82200000 -37.56101116 -80.46804945
179.82100000 -37.60860338 -80.49131676
180.82000000 -37.65593831 -80.51417094
181.81900000 -37.70301866 -80.53661868
182.81800000 -37.74984710 -80.55866653
183.81700000 -37.79642626 -80.58032090
184.81600000 -37.84275870 -80.60158806
185.81500000 -37.88884699 -80.62247414
186.81400000 -37.93469363 -80.64298517
187.81300000 -37.98030109 -80.66312703
188.81200000 -38.02567179 -80.68290548
189.81100000 -38.07080813 -80.70232618
190.81000000 -38.11571248 -80.72139464
191.80900000 -38.16038716 -80.74011630
192.80800000 -38.20483445 -80.75849645
193.80700000 -38.24905661 -80.77654031
194.80600000 -38.29305587 -80.79425296
195.80500000 -38.33683441 -80.81163940
196.80400000 -38.38039440 -80.82870453
197.80300000 -38.42373796 -80.84545314
198.80200000 -38.46686719 -80.86188995
199.80100000 -38.50978416 -80.87801955
200.80000000 -38.55249091 -80.89384648
201.79900000 -38.59498943 -80.90937516
202.79800000 -38.63728173 -80.92460996
203.79700000 -38.67936974 -80.93955512
204.79600000 -38.72125539 -80.95421483
205.79500000 -38.76294058 -80.96859321
206.79400000 -38.80442718 -80.98269426
207.79300000 -38.84571704 -80.99652195
208.79200000 -38.88681198 -81.01008015
209.79100000 -38.92771380 -81.02337265
210.79000000 -38.96842426 -81.03640320
211.78900000 -39.00894512 -81.04917546
212.78800000 -39.04927810 -81.06169302
213.78700000 -39.08942489 -81.07395941
214.78600000 -39.12938718 -81.08597810
215.78500000 -39.16916662 -81.09775249
216.78400000 -39.20876484 -81.10928591
217.78300000 -39.24818346 -81.12058166
218.78200000 -39.28742407 -81.13164294
219.78100000 -39.32648824 -81.14247293
220.78000000 -39.36537751 -81.15307473
221.77900000 -39.40409341 -81.16345139
222.77800000 -39.44263746 -81.17360591
223.77700000 -39.48101113 -81.18354124
224.77600000 -39.51921592 -81.19326027
225.77500000 -39.55725326 -81.20276584
226.77400000 -39.59512458 -81.21206076
227.77300000 -39.63283131 -81.22114776
228.77200000 -39.67037484 -81.23002954
229.77100000 -39.70775655 -81.23870876
230.77000000 -39.74497779 -81.24718802
231.76900000 -39.78203993 -81.25546990
232.76800000 -39.81894428 -81.26355690
233.76700000 -39.85569216 -81.27145150
234.76600000 -39.89228486 -81.27915615
235.76500000 -39.92872366 -81.28667323
236.76400000 -39.96500983 -81.29400510
237.76300000 -40.00114461 -81.30115409
238.76200000 -40.03712924 -81.30812245
239.76100000 -40.07296494 -81.31491245
240.76000000 -40.10865291 -81.32152627
241.75900000 -40.14419433 -81.32796610
242.75800000 -40.17959040 -81.33423406
243.75700000 -40.21484226 -81.34033225
244.75600000 -40.24995106 -81.34626273
245.75500000 -40.28491794 -81.35202754
246.75400000 -40.31974401 -81.35762868
247.75300000 -40.35443040 -81.36306811
248.75200000 -40.38897818 -81.36834777
249.75100000 -40.42338844 -81.37346957
250.75000000 -40.45766225 -81.37843538
251.74900000 -40.49180066 -81.38324705
252.74800000 -40.52580473 -81.38790639
253.74700000 -40.55967548 -81.39241520
254.74600000 -40.59341393 -81.39677523
255.74500000 -40.62702109 -81.40098822
256.74400000 -40.66049797 -81.40505588
257.74300000 -40.69384554 -81.40897989
258.74200000 -40.72706478 -81.41276191
259.74100000 -40.76015665 -81.41640356
260.74000000 -40.79312212 -81.41990646
261.73900000 -40.82596211 -81.42327218
262.73800000 -40.85867757 -81.42650229
263.73700000 -40.89126942 -81.42959831
264.73600000 -40.92373856 -81.43256176
265.73500000 -40.95608590 -81.43539413
266.73400000 -40.98831233 -81.43809689
267.73300000 -41.02041873 -81.44067148
268.73200000 -41.05240598 -81.44311933
269.73100000 -41.08427494 -81.44544184
270.73000000 -41.11602646 -81.44764039
271.72900000 -41.14766138 -81.44971635
272.72800000 -41.17918055 -81.45167106
273.72700000 -41.21058479 -81.45350585
274.72600000 -41.24187491 -81.45522201
275.72500000 -41.27305173 -81.45682085
276.72400000 -41.30411604 -81.45830361
277.72300000 -41.33506865 -81.45967156
278.72200000 -41.36591032 -81.46092593
279.72100000 -41.39664184 -81.46206793
280.72000000 -41.42726398 -81.46309876
281.71900000 -41.45777749 -81.46401959
282.71800000 -41.48818312 -81.46483161
283.71700000 -41.51848163 -81.46553594
284.71600000 -41.54867374 -81.46613373
285.71500000 -41.57876018 -81.46662609
286.71400000 -41.60874168 -81.46701413
287.71300000 -41.63861896 -81.46729892
288.71200000 -41.66839270 -81.46748154
289.71100000 -41.69806362 -81.46756305
290.71000000 -41.72763241 -81.46754449
291.70900000 -41.75709975 -81.46742689
292.70800000 -41.78646633 -81.46721125
293.70700000 -41.81573280 -81.46689859
294.70600000 -41.84489985 -81.46648989
295.70500000 -41.87396812 -81.46598613
296.70400000 -41.90293827 -81.46538825
297.70300000 -41.93181094 -81.46469722
298.70200000 -41.96058678 -81.46391397
299.70100000 -41.98926641 -81.46303942
300.70000000 -42.01785047 -81.46207448
301.69900000 -42.04633957 -81.46102006
302.69800000 -42.07473432 -81.45987703
303.69700000 -42.10303535 -81.45864628
304.69600000 -42.13124324 -81.45732867
305.69500000 -42.15935860 -81.45592505
306.69400000 -42.18738201 -81.45443627
307.69300000 -42.21531407 -81.45286316
308.69200000 -42.24315535 -81.45120654
309.69100000 -42.27090643 -81.44946722
310.69000000 -42.29856787 -81.44764599
311.68900000 -42.32614025 -81.44574366
312.68800000 -42.35362411 -81.44376099
313.68700000 -42.38102001 -81.44169876
314.68600000 -42.40832851 -81.43955774
315.68500000 -42.43555013 -81.43733866
316.68400000 -42.46268543 -81.43504228
317.68300000 -42.48973492 -81.43266932
318.68200000 -42.51669915 -81.43022051
319.68100000 -42.54357863 -81.42769657
320.68000000 -42.57037389 -81.42509819
321.67900000 -42.59708542 -81.42242608
322.67800000 -42.62371376 -81.41968092
323.67700000 -42.65025939 -81.41686339
324.67600000 -42.67672281 -81.41397417
325.67500000 -42.70310453 -81.41101391
326.67400000 -42.72940504 -81.40798328
327.67300000 -42.75562481 -81.40488292
328.67200000 -42.78176433 -81.40171347
329.67100000 -42.80782409 -81.39847556
330.67000000 -42.83380454 -81.39516982
331.66900000 -42.85970617 -81.39179687
332.66800000 -42.88552943 -81.38835731
333.66700000 -42.91127478 -81.38485174
334.66600000 -42.93694269 -81.38128077
335.66500000 -42.96253361 -81.37764498
336.66400000 -42.98804798 -81.37394494
337.66300000 -43.01348625 -81.37018125
338.66200000 -43.03884886 -81.36635445
339.66100000 -43.06413625 -81.36246513
340.66000000 -43.08934885 -81.35851382
341.65900000 -43.11448708 -81.35450108
342.65800000 -43.13955139 -81.35042745
343.65700000 -43.16454218 -81.34629347
344.65600000 -43.18945988 -81.34209966
345.65500000 -43.21430490 -81.33784655
346.65400000 -43.23907765 -81.33353465
347.65300000 -43.26377855 -81.32916449
348.65200000 -43.28840799 -81.32473656
349.65100000 -43.31296637 -81.32025136
350.65000000 -43.33745410 -81.31570939
351.64900000 -43.36187157 -81.31111114
352.64800000 -43.38621917 -81.30645709
353.64700000 -43.41049729 -81.30174772
354.64600000 -43.43470631 -81.29698350
355.64500000 -43.45884661 -81.29216490
356.64400000 -43.48291858 -81.28729239
357.64300000 -43.50692258 -81.28236641
358.64200000 -43.53085899 -81.27738742
359.64100000 -43.55472818 -81.27235587
360.64000000 -43.57853051 -81.26727220
361.63900000 -43.60226635 -81.26213684
362.63800000 -43.62593605 -81.25695024
363.63700000 -43.64953998 -81.25171281
364.63600000 -43.67307849 -81.24642499
365.63500000 -43.69655192 -81.24108719
366.63400000 -43.71996063 -81.23569982
367.63300000 -43.74330497 -81.23026329
368.63200000 -43.76658527 -81.22477801
369.63100000 -43.78980188 -81.21924439
370.63000000 -43.81295513 -81.21366281
371.62900000 -43.83604536 -81.20803367
372.62800000 -43.85907290 -81.20235735
373.62700000 -43.88203807 -81.19663425
374.62600000 -43.90494122 -81.19086474
375.62500000 -43.92778265 -81.18504920
376.62400000 -43.95056270 -81.17918800
377.62300000 -43.97328168 -81.17328151
378.62200000 -43.99593991 -81.16733009
379.62100000 -44.01853770 -81.16133411
380.62000000 -44.04107536 -81.15529391
381.61900000 -44.06355321 -81.14920986
382.61800000 -44.08597155 -81.14308231
383.61700000 -44.10833068 -81.13691159
384.61600000 -44.13063091 -81.13069805
385.61500000 -44.15287254 -81.12444204
386.61400000 -44.17505586 -81.11814388
387.61300000 -44.19718117 -81.11180391
388.61200000 -44.21924877 -81.10542245
389.61100000 -44.24125894 -81.09899984
390.61000000 -44.26321197 -81.09253639
391.60900000 -44.28510815 -81.08603243
392.60800000 -44.30694776 -81.07948826
393.60700000 -44.32873110 -81.07290420
394.60600000 -44.35045842 -81.06628057
395.60500000 -44.37213002 -81.05961766
396.60400000 -44.39374617 -81.05291577
397.60300000 -44.41530714 -81.04617522
398.60200000 -44.43681321 -81.03939630
399.60100000 -44.45826465 -81.03257929
400.60000000 -44.47966171 -81.02572450
401.59900000 -44.50100468 -81.01883220
402.59800000 -44.52229380 -81.01190269
403.59700000 -44.54352935 -81.00493625
404.59600000 -44.56471159 -80.99793316
405.59500000 -44.58584077 -80.99089369
406.59400000 -44.60691714 -80.98381813
407.59300000 -44.62794097 -80.97670674
408.59200000 -44.64891251 -80.96955978
409.59100000 -44.66983200 -80.96237754
410.59000000 -44.69069969 -80.95516027
411.58900000 -44.71151584 -80.94790823
412.58800000 -44.73228069 -80.94062169
413.58700000 -44.75299447 -80.93330089
414.58600000 -44.77365744 -80.92594610
415.58500000 -44.79426983 -80.91855756
416.58400000 -44.81483188 -80.91113553
417.58300000 -44.83534383 -80.90368025
418.58200000 -44.85580591 -80.89619197
419.58100000 -44.87621836 -80.88867092
420.58000000 -44.89658140 -80.88111736
421.57900000 -44.91689528 -80.87353151
422.57800000 -44.93716020 -80.86591362
423.57700000 -44.95737642 -80.85826391
424.57600000 -44.97754414 -80.85058261
425.57500000 -44.99766359 -80.84286997
426.57400000 -45.01773499 -80.83512619
427.57300000 -45.03775857 -80.82735152
428.57200000 -45.05773454 -80.81954616
429.57100000 -45.07766313 -80.81171035
430.57000000 -45.09754454 -80.80384430
431.56900000 -45.11737899 -80.79594822
432.56800000 -45.13716670 -80.78802234
433.56700000 -45.15690787 -80.78006686
434.56600000 -45.17660272 -80.77208200
435.56500000 -45.19625146 -80.76406796
436.56400000 -45.21585428 -80.75602496
437.56300000 -45.23541141 -80.74795319
438.56200000 -45.25492304 -80.73985286
439.56100000 -45.27438937 -80.73172417
440.56000000 -45.29381061 -80.72356732
441.55900000 -45.31318696 -80.71538252
442.55800000 -45.33251862 -80.70716995
443.55700000 -45.35180578 -80.69892981
444.55600000 -45.37104865 -80.69066229
445.55500000 -45.39024741 -80.68236758
446.55400000 -45.40940226 -80.67404588
447.55300000 -45.42851339 -80.66569737
448.55200000 -45.44758100 -80.65732224
449.55100000 -45.46660527 -80.64892067
450.55000000 -45.48558640 -80.64049284
451.54900000 -45.50452456 -80.63203894
452.54800000 -45.52341995 -80.62355914
453.54700000 -45.54227275 -80.61505362
454.54600000 -45.56108315 -80.60652257
455.54500000 -45.57985133 -80.59796614
456.54400000 -45.59857746 -80.58938453
457.54300000 -45.61726173 -80.58077789
458.54200000 -45.63590433 -80.57214641
459.54100000 -45.65450542 -80.56349024
460.54000000 -45.67306518 -80.55480956
461.53900000 -45.69158379 -80.54610453
462.53800000 -45.71006143 -80.53737533
463.53700000 -45.72849826 -80.52862210
464.53600000 -45.74689446 -80.51984501
465.53500000 -45.76525020 -80.51104423
466.53400000 -45.78356566 -80.50221991
467.53300000 -45.80184099 -80.49337221
468.53200000 -45.82007637 -80.48450128
469.53100000 -45.83827196 -80.47560729
470.53000000 -45.85642794 -80.46669038
471.52900000 -45.87454446 -80.45775072
472.52800000 -45.89262169 -80.44878844
473.52700000 -45.91065979 -80.43980370
474.52600000 -45.92865892 -80.43079665
475.52500000 -45.94661924 -80.42176744
476.52400000 -45.96454092 -80.41271621
477.52300000 -45.98242412 -80.40364311
478.52200000 -46.00026898 -80.39454828
479.52100000 -46.01807567 -80.38543187
480.52000000 -46.03584434 -80.37629401
481.51900000 -46.05357515 -80.36713485
482.51800000 -46.07126825 -80.35795453
483.51700000 -46.08892379 -80.34875318
484.51600000 -46.10654193 -80.33953094
485.51500000 -46.12412281 -80.33028795
486.51400000 -46.14166660 -80.32102435
487.51300000 -46.15917343 -80.31174026
488.51200000 -46.17664345 -80.30243582
489.51100000 -46.19407682 -80.29311116
490.51000000 -46.21147367 -80.28376641
491.50900000 -46.22883416 -80.27440170
492.50800000 -46.24615842 -80.26501716
493.50700000 -46.26344661 -80.25561292
494.50600000 -46.28069887 -80.24618910
495.50500000 -46.29791533 -80.23674583
496.50400000 -46.31509614 -80.22728324
497.50300000 -46.33224144 -80.21780144
498.50200000 -46.34935137 -80.20830056
499.50100000 -46.36642606 -80.19878072
500.50000000 -46.38346567 -80.18924205
501.49900000 -46.40047031 -80.17968465
502.49800000 -46.41744014 -80.17010866
503.49700000 -46.43437527 -80.16051418
504.49600000 -46.45127586 -80.15090134
505.49500000 -46.46814203 -80.14127025
506.49400000 -46.48497392 -80.13162102
507.49300000 -46.50177166 -80.12195378
508.49200000 -46.51853537 -80.11226862
509.49100000 -46.53526520 -80.10256568
510.49000000 -46.55196127 -80.09284505
511.48900000 -46.56862370 -80.08310685
512.48800000 -46.58525264 -80.07335118
513.48700000 -46.60184820 -80.06357817
514.48600000 -46.61841052 -80.05378791
515.48500000 -46.63493972 -80.04398051
516.48400000 -46.65143592 -80.03415608
517.48300000 -46.66789925 -80.02431472
518.48200000 -46.68432984 -80.01445655
519.48100000 -46.70072781 -80.00458166
520.48000000 -46.71709327 -79.99469015
521.47900000 -46.73342636 -79.98478214
522.47800000 -46.74972719 -79.97485772
523.47700000 -46.76599589 -79.96491699
524.47600000 -46.78223257 -79.95496005
525.47500000 -46.79843736 -79.94498701
526.47400000 -46.81461037 -79.93499795
527.47300000 -46.83075172 -79.92499299
528.47200000 -46.84686152 -79.91497221
529.47100000 -46.86293990 -79.90493572
530.47000000 -46.87898698 -79.89488361
531.46900000 -46.89500285 -79.88481597
532.46800000 -46.91098765 -79.87473290
533.46700000 -46.92694148 -79.86463450
534.46600000 -46.94286446 -79.85452085
535.46500000 -46.95875670 -79.84439204
536.46400000 -46.97461832 -79.83424818
537.46300000 -46.99044941 -79.82408935
538.46200000 -47.00625010 -79.81391565
539.46100000 -47.02202050 -79.80372715
540.46000000 -47.03776071 -79.79352396
541.45900000 -47.05347085 -79.78330615
542.45800000 -47.06915102 -79.77307382
543.45700000 -47.08480133 -79.76282706
544.45600000 -47.10042189 -79.75256594
545.45500000 -47.11601280 -79.74229057
546.45400000 -47.13157417 -79.73200102
547.45300000 -47.14710611 -79.72169737
548.45200000 -47.16260872 -79.71137971
549.45100000 -47.17808210 -79.70104813
550.45000000 -47.19352637 -79.69070271
551.44900000 -47.20894161 -79.68034353
552.44800000 -47.22432794 -79.66997067
553.44700000 -47.23968546 -79.65958421
554.44600000 -47.25501427 -79.64918424
555.44500000 -47.27031447 -79.63877083
556.44400000 -47.28558616 -79.62834406
557.44300000 -47.30082944 -79.61790402
558.44200000 -47.31604441 -79.60745078
559.44100000 -47.33123117 -79.59698441
560.44000000 -47.34638982 -79.58650501
561.43900000 -47.36152045 -79.57601263
562.43800000 -47.37662317 -79.56550736
563.43700000 -47.39169807 -79.55498928
564.43600000 -47.40674524 -79.54445846
565.43500000 -47.42176478 -79.53391497
566.43400000 -47.43675679 -79.52335889
567.43300000 -47.45172136 -79.51279030
568.43200000 -47.46665859 -79.50220926
569.43100000 -47.48156857 -79.49161584
570.43000000 -47.49645140 -79.48101013
571.42900000 -47.51130716 -79.47039219
572.42800000 -47.52613595 -79.45976209
573.42700000 -47.54093786 -79.44911991
574.42600000 -47.55571298 -79.43846571
575.42500000 -47.57046140 -79.42779956
576.42400000 -47.58518322 -79.41712154
577.42300000 -47.59987852 -79.40643171
578.42200000 -47.61454740 -79.39573013
579.42100000 -47.62918994 -79.38501689
580.42000000 -47.64380623 -79.37429204
581.41900000 -47.65839636 -79.36355566
582.41800000 -47.67296041 -79.35280780
583.41700000 -47.68749848 -79.34204853
584.41600000 -47.70201065 -79.33127793
585.41500000 -47.71649701 -79.32049606
586.41400000 -47.73095764 -79.30970297
587.41300000 -47.74539263 -79.29889874
588.41200000 -47.75980207 -79.28808343
589.41100000 -47.77418603 -79.27725709
590.41000000 -47.78854461 -79.26641981
591.40900000 -47.80287788 -79.25557163
592.40800000 -47.81718593 -79.24471262
593.40700000 -47.83146885 -79.23384285
594.40600000 -47.84572671 -79.22296237
595.40500000 -47.85995960 -79.21207124
596.40400000 -47.87416760 -79.20116952
597.40300000 -47.88835079 -79.19025729
598.40200000 -47.90250926 -79.17933458
599.40100000 -47.91664307 -79.16840148
600.40000000 -47.93075232 -79.15745802
601.39900000 -47.94483708 -79.14650428
602.39800000 -47.95889743 -79.13554031
603.39700000 -47.97293345 -79.12456616
604.39600000 -47.98694522 -79.11358191
605.39500000 -48.00093282 -79.10258759
606.39400000 -48.01489633 -79.09158328
607.39300000 -48.02883581 -79.08056902
608.39200000 -48.04275136 -79.06954488
609.39100000 -48.05664304 -79.05851090
610.39000000 -48.07051093 -79.04746715
611.38900000 -48.08435511 -79.03641368
612.38800000 -48.09817566 -79.02535054
613.38700000 -48.11197264 -79.01427778
614.38600000 -48.12574614 -79.00319547
615.38500000 -48.13949623 -78.99210366
616.38400000 -48.15322298 -78.98100239
617.38300000 -48.16692646 -78.96989173
618.38200000 -48.18060675 -78.95877172
619.38100000 -48.19426393 -78.94764242
620.38000000 -48.20789806 -78.93650388
621.37900000 -48.22150922 -78.92535615
622.37800000 -48.23509748 -78.91419928
623.37700000 -48.24866291 -78.90303332
624.37600000 -48.26220558 -78.89185832
625.37500000 -48.27572556 -78.88067435
626.37400000 -48.28922293 -78.86948143
627.37300000 -48.30269775 -78.85827963
628.37200000 -48.31615010 -78.84706899
629.37100000 -48.32958004 -78.83584957
630.37000000 -48.34298764 -78.82462140
631.36900000 -48.35637297 -78.81338455
632.36800000 -48.36973611 -78.80213906
633.36700000 -48.38307711 -78.79088497
634.36600000 -48.39639605 -78.77962234
635.36500000 -48.40969299 -78.76835120
636.36400000 -48.42296801 -78.75707162
637.36300000 -48.43622116 -78.74578363
638.36200000 -48.44945252 -78.73448729
639.36100000 -48.46266216 -78.72318263
640.36000000 -48.47585013 -78.71186971
641.35900000 -48.48901650 -78.70054857
642.35800000 -48.50216134 -78.68921925
643.35700000 -48.51528472 -78.67788180
644.35600000 -48.52838670 -78.66653627
645.35500000 -48.54146734 -78.65518270
646.35400000 -48.55452671 -78.64382114
647.35300000 -48.56756487 -78.63245162
648.35200000 -48.58058189 -78.62107419
649.35100000 -48.59357782 -78.60968891
650.35000000 -48.60655274 -78.59829580
651.34900000 -48.61950670 -78.58689491
652.34800000 -48.63243978 -78.57548629
653.34700000 -48.64535202 -78.56406998
654.34600000 -48.65824349 -78.55264601
655.34500000 -48.67111426 -78.54121444
656.34400000 -48.68396438 -78.52977531
657.34300000 -48.69679392 -78.51832864
658.34200000 -48.70960294 -78.50687450
659.34100000 -48.72239149 -78.49541291
660.34000000 -48.73515964 -78.48394393
661.33900000 -48.74790745 -78.47246758
662.33800000 -48.76063498 -78.46098391
663.33700000 -48.77334228 -78.44949296
664.33600000 -48.78602943 -78.43799478
665.33500000 -48.79869646 -78.42648939
666.33400000 -48.81134345 -78.41497684
667.33300000 -48.82397046 -78.40345717
668.33200000 -48.83657753 -78.39193042
669.33100000 -48.84916473 -78.38039662
670.33000000 -48.86173212 -78.36885582
671.32900000 -48.87427976 -78.35730805
672.32800000 -48.88680769 -78.34575335
673.32700000 -48.89931598 -78.33419176
674.32600000 -48.91180469 -78.32262331
675.32500000 -48.92427387 -78.31104806
676.32400000 -48.93672357 -78.29946602
677.32300000 -48.94915386 -78.28787724
678.32200000 -48.96156479 -78.27628175
679.32100000 -48.97395641 -78.26467960
680.32000000 -48.98632877 -78.25307082
681.31900000 -48.99868195 -78.24145544
682.31800000 -49.01101598 -78.22983350
683.31700000 -49.02333093 -78.21820504
684.31600000 -49.03562684 -78.20657009
685.31500000 -49.04790377 -78.19492868
686.31400000 -49.06016178 -78.18328086
687.31300000 -49.07240092 -78.17162666
688.31200000 -49.08462124 -78.15996611
689.31100000 -49.09682280 -78.14829924
690.31000000 -49.10900564 -78.13662610
691.30900000 -49.12116983 -78.12494671
692.30800000 -49.13331540 -78.11326112
693.30700000 -49.14544243 -78.10156934
694.30600000 -49.15755094 -78.08987143
695.30500000 -49.16964101 -78.07816740
696.30400000 -49.18171268 -78.06645730
697.30300000 -49.19376600 -78.05474115
698.30200000 -49.20580102 -78.04301900
699.30100000 -49.21781779 -78.03129087
700.30000000 -49.22981637 -78.01955679
701.29900000 -49.24179681 -78.00781681
702.29800000 -49.25375914 -77.99607094
703.29700000 -49.26570343 -77.98431922
704.29600000 -49.27762973 -77.97256169
705.29500000 -49.28953808 -77.96079838
706.29400000 -49.30142853 -77.94902931
707.29300000 -49.31330114 -77.93725452
708.29200000 -49.32515594 -77.92547404
709.29100000 -49.33699300 -77.91368791
710.29000000 -49.34881235 -77.90189614
711.28900000 -49.36061405 -77.89009878
712.28800000 -49.37239815 -77.87829585
713.28700000 -49.38416469 -77.86648738
714.28600000 -49.39591371 -77.85467341
715.28500000 -49.40764528 -77.84285396
716.28400000 -49.41935943 -77.83102907
717.28300000 -49.43105621 -77.81919875
718.28200000 -49.44273568 -77.80736306
719.28100000 -49.45439786 -77.79552200
720.28000000 -49.46604283 -77.78367562
721.27900000 -49.47767061 -77.77182393
722.27800000 -49.48928125 -77.75996698
723.27700000 -49.50087481 -77.74810479
724.27600000 -49.51245132 -77.73623738
725.27500000 -49.52401083 -77.72436479
726.27400000 -49.53555339 -77.71248704
727.27300000 -49.54707905 -77.70060417
728.27200000 -49.55858784 -77.68871619
729.27100000 -49.57007982 -77.67682315
730.27000000 -49.58155502 -77.66492506
731.26900000 -49.59301349 -77.65302195
732.26800000 -49.60445529 -77.64111386
733.26700000 -49.61588044 -77.62920080
734.26600000 -49.62728899 -77.61728281
735.26500000 -49.63868100 -77.60535992
736.26400000 -49.65005649 -77.59343214
737.26300000 -49.66141552 -77.58149951
738.26200000 -49.67275813 -77.56956206
739.26100000 -49.68408436 -77.55761980
740.26000000 -49.69539425 -77.54567277
741.25900000 -49.70668785 -77.53372099
742.25800000 -49.71796520 -77.52176449
743.25700000 -49.72922634 -77.50980330
744.25600000 -49.74047132 -77.49783744
745.25500000 -49.75170017 -77.48586693
746.25400000 -49.76291294 -77.47389180
747.25300000 -49.77410967 -77.46191208
748.25200000 -49.78529040 -77.44992780
749.25100000 -49.79645517 -77.43793897
750.25000000 -49.80760402 -77.42594562
751.24900000 -49.81873701 -77.41394779
752.24800000 -49.82985415 -77.40194548
753.24700000 -49.84095550 -77.38993873
754.24600000 -49.85204110 -77.37792757
755.24500000 -49.86311099 -77.36591201
756.24400000 -49.87416520 -77.35389208
757.24300000 -49.88520379 -77.34186781
758.24200000 -49.89622678 -77.32983921
759.24100000 -49.90723421 -77.31780632
760.24000000 -49.91822614 -77.30576915
761.23900000 -49.92920259 -77.29372774
762.23800000 -49.94016360 -77.28168210
763.23700000 -49.95110922 -77.26963226
764.23600000 -49.96203949 -77.25757823
765.23500000 -49.97295443 -77.24552006
766.23400000 -49.98385410 -77.23345775
767.23300000 -49.99473853 -77.22139133
768.23200000 -50.00560775 -77.20932082
769.23100000 -50.01646182 -77.19724625
770.23000000 -50.02730075 -77.18516764
771.22900000 -50.03812460 -77.17308501
772.22800000 -50.04893340 -77.16099839
773.22700000 -50.05972719 -77.14890779
774.22600000 -50.07050600 -77.13681324
775.22500000 -50.08126988 -77.12471476
776.22400000 -50.09201886 -77.11261237
777.22300000 -50.10275297 -77.10050610
778.22200000 -50.11347226 -77.08839597
779.22100000 -50.12417676 -77.07628199
780.22000000 -50.13486651 -77.06416420
781.21900000 -50.14554154 -77.05204260
782.21800000 -50.15620189 -77.03991723
783.21700000 -50.16684760 -77.02778810
784.21600000 -50.17747870 -77.01565524
785.21500000 -50.18809523 -77.00351867
786.21400000 -50.19869722 -76.99137840
787.21300000 -50.20928472 -76.97923446
788.21200000 -50.21985775 -76.96708688
789.21100000 -50.23041635 -76.95493566
790.21000000 -50.24096056 -76.94278083
791.20900000 -50.25149041 -76.93062241
792.20800000 -50.26200594 -76.91846043
793.20700000 -50.27250718 -76.90629490
794.20600000 -50.28299416 -76.89412584
795.20500000 -50.29346693 -76.88195327
796.20400000 -50.30392551 -76.86977721
797.20300000 -50.31436995 -76.85759769
798.20200000 -50.32480026 -76.84541472
799.20100000 -50.33521650 -76.83322832
800.20000000 -50.34561869 -76.82103852
801.19900000 -50.35600686 -76.80884532
802.19800000 -50.36638106 -76.79664876
803.19700000 -50.37674131 -76.78444885
804.19600000 -50.38708764 -76.77224560
805.19500000 -50.39742010 -76.76003905
806.19400000 -50.40773871 -76.74782920
807.19300000 -50.41804351 -76.73561608
808.19200000 -50.42833453 -76.72339970
809.19100000 -50.43861180 -76.71118010
810.19000000 -50.44887535 -76.69895727
811.18900000 -50.45912523 -76.68673125
812.18800000 -50.46936145 -76.67450204
813.18700000 -50.47958406 -76.66226968
814.18600000 -50.48979309 -76.65003418
815.18500000 -50.49998856 -76.63779555
816.18400000 -50.51017051 -76.62555381
817.18300000 -50.52033897 -76.61330899
818.18200000 -50.53049398 -76.60106110
819.18100000 -50.54063556 -76.58881016
820.18000000 -50.55076375 -76.57655619
821.17900000 -50.56087858 -76.56429920
822.17800000 -50.57098008 -76.55203921
823.17700000 -50.58106828 -76.53977624
824.17600000 -50.59114321 -76.52751031
825.17500000 -50.60120490 -76.51524144
826.17400000 -50.61125339 -76.50296964
827.17300000 -50.62128870 -76.49069493
828.17200000 -50.63131087 -76.47841732
829.17100000 -50.64131992 -76.46613684
830.17000000 -50.65131589 -76.45385351
831.16900000 -50.66129881 -76.44156733
832.16800000 -50.67126870 -76.42927833
833.16700000 -50.68122561 -76.41698652
834.16600000 -50.69116954 -76.40469192
835.16500000 -50.70110055 -76.39239455
836.16400000 -50.71101866 -76.38009442
837.16300000 -50.72092389 -76.36779155
838.16200000 -50.73081627 -76.35548596
839.16100000 -50.74069585 -76.34317766
840.16000000 -50.75056264 -76.33086667
841.15900000 -50.76041667 -76.31855301
842.15800000 -50.77025798 -76.30623669
843.15700000 -50.78008659 -76.29391772
844.15600000 -50.78990253 -76.28159613
845.15500000 -50.79970583 -76.26927193
846.15400000 -50.80949653 -76.25694514
847.15300000 -50.81927464 -76.24461577
848.15200000 -50.82904020 -76.23228384
849.15100000 -50.83879323 -76.21994936
850.15000000 -50.84853377 -76.20761235
851.14900000 -50.85826184 -76.19527283
852.14800000 -50.86797747 -76.18293081
853.14700000 -50.87768069 -76.17058630
854.14600000 -50.88737152 -76.15823933
855.14500000 -50.89705000 -76.14588990
856.14400000 -50.90671615 -76.13353804
857.14300000 -50.91637001 -76.12118375
858.14200000 -50.92601159 -76.10882706
859.14100000 -50.93564092 -76.09646797
860.14000000 -50.94525804 -76.08410651
861.13900000 -50.95486296 -76.07174269
862.13800000 -50.96445573 -76.05937652
863.13700000 -50.97403635 -76.04700802
864.13600000 -50.98360487 -76.03463720
865.13500000 -50.99316131 -76.02226407
866.13400000 -51.00270569 -76.00988866
867.13300000 -51.01223805 -75.99751098
868.13200000 -51.02175840 -75.98513104
869.13100000 -51.03126678 -75.97274885
870.13000000 -51.04076320 -75.96036443
871.12900000 -51.05024771 -75.94797780
872.12800000 -51.05972032 -75.93558897
873.12700000 -51.06918106 -75.92319795
874.12600000 -51.07862996 -75.91080476
875.12500000 -51.08806704 -75.89840941
876.12400000 -51.09749233 -75.88601191
877.12300000 -51.10690585 -75.87361229
878.12200000 -51.11630764 -75.86121054
879.12100000 -51.12569771 -75.84880670
880.12000000 -51.13507609 -75.83640076
881.11900000 -51.14444281 -75.82399275
882.11800000 -51.15379789 -75.81158268
883.11700000 -51.16314136 -75.79917057
884.11600000 -51.17247324 -75.78675641
885.11500000 -51.18179356 -75.77434024
886.11400000 -51.19110234 -75.76192206
887.11300000 -51.20039962 -75.74950189
888.11200000 -51.20968540 -75.73707974
889.11100000 -51.21895973 -75.72465562
890.11000000 -51.22822261 -75.71222954
891.10900000 -51.23747409 -75.69980153
892.10800000 -51.24671418 -75.68737159
893.10700000 -51.25594290 -75.67493973
894.10600000 -51.26516028 -75.66250598
895.10500000 -51.27436636 -75.65007033
896.10400000 -51.28356114 -75.63763281
897.10300000 -51.29274465 -75.62519343
898.10200000 -51.30191692 -75.61275220
899.10100000 -51.31107798 -75.60030914
900.10000000 -51.32022784 -75.58786425
901.09900000 -51.32936653 -75.57541754
902.09800000 -51.33849408 -75.56296904
903.09700000 -51.34761050 -75.55051876
904.09600000 -51.35671582 -75.53806670
905.09500000 -51.36581007 -75.52561288
906.09400000 -51.37489327 -75.51315731
907.09300000 -51.38396544 -75.50070001
908.09200000 -51.39302660 -75.48824098
909.09100000 -51.40207679 -75.47578024
910.09000000 -51.41111601 -75.46331780
911.08900000 -51.42014430 -75.45085368
912.08800000 -51.42916167 -75.43838788
913.08700000 -51.43816816 -75.42592042
914.08600000 -51.44716378 -75.41345131
915.08500000 -51.45614856 -75.40098055
916.08400000 -51.46512251 -75.38850818
917.08300000 -51.47408567 -75.37603418
918.08200000 -51.48303805 -75.36355859
919.08100000 -51.49197968 -75.35108140
920.08000000 -51.50091058 -75.33860264
921.07900000 -51.50983077 -75.32612231
922.07800000 -51.51874027 -75.31364042
923.07700000 -51.52763911 -75.30115699
924.07600000 -51.53652731 -75.28867202
925.07500000 -51.54540489 -75.27618553
926.07400000 -51.55427187 -75.26369754
927.07300000 -51.56312827 -75.25120804
928.07200000 -51.57197412 -75.23871706
929.07100000 -51.58080944 -75.22622461
930.07000000 -51.58963425 -75.21373069
931.06900000 -51.59844857 -75.20123532
932.06800000 -51.60725243 -75.18873850
933.06700000 -51.61604583 -75.17624026
934.06600000 -51.62482882 -75.16374059
935.06500000 -51.63360140 -75.15123952
936.06400000 -51.64236360 -75.13873705
937.06300000 -51.65111544 -75.12623320
938.06200000 -51.65985694 -75.11372797
939.06100000 -51.66858813 -75.10122138
940.06000000 -51.67730901 -75.08871343
941.05900000 -51.68601963 -75.07620414
942.05800000 -51.69471998 -75.06369352
943.05700000 -51.70341011 -75.05118158
944.05600000 -51.71209002 -75.03866833
945.05500000 -51.72075974 -75.02615378
946.05400000 -51.72941928 -75.01363794
947.05300000 -51.73806868 -75.00112082
948.05200000 -51.74670794 -74.98860244
949.05100000 -51.75533710 -74.97608280
950.05000000 -51.76395616 -74.96356191
951.04900000 -51.77256516 -74.95103979
952.04800000 -51.78116411 -74.93851644
953.04700000 -51.78975302 -74.92599187
954.04600000 -51.79833193 -74.91346610
955.04500000 -51.80690085 -74.90093914
956.04400000 -51.81545981 -74.88841099
957.04300000 -51.82400881 -74.87588166
958.04200000 -51.83254789 -74.86335118
959.04100000 -51.84107705 -74.85081954
960.04000000 -51.84959633 -74.83828675
961.03900000 -51.85810574 -74.82575283
962.03800000 -51.86660530 -74.81321779
963.03700000 -51.87509503 -74.80068164
964.03600000 -51.88357495 -74.78814438
965.03500000 -51.89204507 -74.77560602
966.03400000 -51.90050543 -74.76306659
967.03300000 -51.90895603 -74.75052607
968.03200000 -51.91739690 -74.73798450
969.03100000 -51.92582806 -74.72544187
970.03000000 -51.93424952 -74.71289819
971.02900000 -51.94266131 -74.70035348
972.02800000 -51.95106344 -74.68780775
973.02700000 -51.95945594 -74.67526100
974.02600000 -51.96783881 -74.66271324
975.02500000 -51.97621209 -74.65016449
976.02400000 -51.98457578 -74.63761475
977.02300000 -51.99292992 -74.62506403
978.02200000 -52.00127451 -74.61251234
979.02100000 -52.00960958 -74.59995969
980.02000000 -52.01793514 -74.58740610
981.01900000 -52.02625121 -74.57485156
982.01800000 -52.03455782 -74.56229610
983.01700000 -52.04285497 -74.54973971
984.01600000 -52.05114269 -74.53718241
985.01500000 -52.05942100 -74.52462421
986.01400000 -52.06768992 -74.51206511
987.01300000 -52.07594945 -74.49950513
988.01200000 -52.08419963 -74.48694428
989.01100000 -52.09244047 -74.47438255
990.01000000 -52.10067198 -74.46181997
991.00900000 -52.10889419 -74.44925655
992.00800000 -52.11710712 -74.43669228
993.00700000 -52.12531077 -74.42412718
994.00600000 -52.13350518 -74.41156126
995.00500000 -52.14169035 -74.39899453
996.00400000 -52.14986630 -74.38642699
997.00300000 -52.15803306 -74.37385866
998.00200000 -52.16619064 -74.36128954
999.00100000 -52.17433905 -74.34871965
1000.00000000 -52.18247832 -74.33614899

